Wigner-Smith Time Delay Matrix for Electromagnetics: Computational Aspects for Radiation and Scattering Analysis

The WS time delay matrix relates a lossless and reciprocal system's scattering matrix to its frequency derivative, and enables the synthesis of modes that experience well-defined group delays when interacting with the system. The elements of the WS time delay matrix for surface scatterers and antennas comprise renormalized energy-like volume integrals involving electric and magnetic fields that arise when exciting the system via its ports. Here, direct and indirect methods for computing the WS time delay matrix are presented. The direct method evaluates the energy-like volume integrals using surface integral operators that act on the incident electric fields and current densities for all excitations characterizing the scattering matrix. The indirect method accomplishes the same task by computing scattering parameters and their frequency derivatives. Both methods are computationally efficient and readily integrated into existing surface integral equation codes. The proposed techniques facilitate the evaluation of frequency derivatives of antenna impedances, antenna patterns, and scatterer radar cross sections in terms of renormalized field energies derived from a single frequency characterization of the system.

==> graphics/Results/Dipole_Q.csv <==
f, Yaghjian, Q
250.0,9.908342178177195,9.925657082315658
255.0,9.4442542165879,9.462070814780615
260.0,9.015958026341892,9.03425106660695
265.0,8.620200069199932,8.63894179688312
270.0,8.254081240469434,8.27324146020252
275.0,7.9150127322396395,7.934558883922709
280.0,7.600678079564067,7.620575326699019
285.0,7.309000433305223,7.329211760875406
290.0,7.038114264507712,7.058600583393941
295.0,6.786340835773553,6.807061092240698
300.0,6.552166882437243,6.573078174011563
305.0,6.334226036469329,6.355283737451635
310.0,6.131282602352439,6.152440501591327
315.0,5.942217357106397,5.963427808150776
320.0,5.766015097258611,5.787229178650694
325.0,5.601753696409402,5.622921378968471
330.0,5.448594471198623,5.469664789455782
335.0,5.305773682677958,5.326694908372546
340.0,5.172595025193262,5.1933148413498245
345.0,5.048422976146386,5.068888650606756
350.0,4.932676897986726,4.952835455405264
355.0,4.824825798977105,4.844624190309073
360.0,4.72438367208197,4.7437689406043955
365.0,4.630905342201601,4.6498247851049825
370.0,4.543982761322029,4.562384085924074
375.0,4.463241699006284,4.481073172700278
380.0,4.38833878252224,4.405549375614714
385.0,4.318958846730314,4.335498367402291
390.0,4.254812558878672,4.270631779600533
395.0,4.195634287825766,4.210685062643209
400.0,4.141180190980971,4.155415563173165
405.0,4.091226495480676,4.104600795216109
410.0,4.045567952978666,4.058036884687004
415.0,4.004016449902434,4.015537169169615
420.0,3.9663997571497784,3.976930937056625
425.0,3.9325604050921155,3.9420622920108706
430.0,3.9023546714155146,3.910789130350021
435.0,3.875651670719038,3.8829822203925146
440.0,3.8523325361302465,3.858524374057512
445.0,3.832289684226327,3.8373097021314315
450.0,3.8154261556190407,3.8192429455688797
455.0,3.8016550243359113,3.8042388760715564
460.0,3.790898869993215,3.7922217599369814
465.0,3.7830893073325704,3.7831248798375263
470.0,3.7781665683680212,3.7768901097825482
475.0,3.7760791328771433,3.77346753904408
480.0,3.776783403461555,3.772815141275466
485.0,3.780243421770707,3.7748984854642154
490.0,3.7864306229258125,3.7796904857288234
495.0,3.7953236253998774,3.787171187267213
500.0,3.8069080539680864,3.797327586045536
505.0,3.821176393543319,3.8101534800524726
510.0,3.838127871910075,3.8256493501478777
515.0,3.8577683695709473,3.8438222686931
520.0,3.8801103550053706,3.8646858342991
525.0,3.9051728438054294,3.8882601311158522
530.0,3.932981380155305,3.914571711168325
535.0,3.963568039213267,3.9436535982800014
540.0,3.9969714489089414,3.975545312108402
545.0,4.033236829638757,4.010292910807924
550.0,4.072416050285061,4.047949050719513
555.0,4.114567698798232,4.088573061388891
560.0,4.159757165444208,4.132231034019162
565.0,4.2080567365275785,4.178995921221907
570.0,4.259545696155252,4.228947645631968
575.0,4.314310433104947,4.282173214569287
580.0,4.372444549508502,4.338766837446637
585.0,4.434048967370725,4.398830042057366
590.0,4.4992320283213125,4.462471785201084
595.0,4.568109581114178,4.5298085522576095
600.0,4.64080505044126,4.600964439366853
605.0,4.717449479459479,4.676071210738997
610.0,4.798181537074656,4.755268322244272
615.0,4.883147479474516,4.838702900914533
620.0,4.972501053548361,4.926529668137698
625.0,5.066403327774808,5.018910792283719
630.0,5.16502243376024,5.116015654068627
635.0,5.268533198839353,5.218020505269895
640.0,5.377116647108275,5.325107998310464
645.0,5.490959342814144,5.437466560758975
650.0,5.610252546112617,5.555289584946214
655.0,5.735191147058308,5.678774398653715
660.0,5.865972339090435,5.808120978208502
665.0,6.002793988336585,5.943530360380991
670.0,6.145852650018495,6.085202704309711
675.0,6.2953411780161925,6.233334949406461
680.0,6.4514458686380145,6.388118010006541
685.0,6.614343074885014,6.549733442741381
690.0,6.784195223799896,6.71834951858783
695.0,6.961146166906538,6.894116628795886
700.0,7.145315793246985,7.077161953127408
705.0,7.336793836920018,7.267583320859992
710.0,7.535632817236179,7.465442200857508
715.0,7.741840061218874,7.670755768029272
720.0,7.95536877590127,7.883488011029651
725.0,8.176108164794144,8.103539871888726
730.0,8.403872618849723,8.33073844410087
735.0,8.638390060941623,8.564825303402182
740.0,8.879289584456892,8.805444106665426
745.0,9.126088603220948,9.052127670280415
750.0,9.37817982145242,9.304284830667974
755.0,9.634818438609404,9.56118749532457
760.0,9.89511012147155,9.821958410859484
765.0,10.15800040093362,10.085560299883875
770.0,10.42226627475858,10.350787144102007
775.0,10.686510910356414,10.616258505365204
780.0,10.949162427767405,10.880417865703675
785.0,11.208477785902462,11.141536013705839
790.0,11.462552774280795,11.397720488533896
795.0,11.709339008814737,11.646931994021942
800.0,11.946668624803866,11.88700849594287
805.0,12.17228704306339,12.115697403602692
810.0,12.383893753815888,12.330695810510726
815.0,12.579190530258709,12.52969823996076
820.0,12.755935879363063,12.710450738733766
825.0,12.912003910027735,12.870809532881223
830.0,13.045445208084242,13.00880186573533
835.0,13.154546830908995,13.12268615269718
840.0,13.237888239169582,13.211008282484686
845.0,13.294389935298273,13.272650832541654
850.0,13.323351810655858,13.306872185054077

==> graphics/Results/Dipole_TimeDelay.csv <==
SpatialShift
-2.2225501641158623e-5
-8.169009554972323e-6
-2.627721260782491e-7
-3.256484717617575e-9
-2.555206889570305e-10
-2.349945598897019e-11
-6.344483653987915e-13
-5.65465915155741e-15
-2.1015669216047888e-16
-1.4066163234938587e-17
-1.216604764702313e-18
-3.094022866693686e-19
-1.9667141182383774e-20
-7.358771417560162e-21
-3.479795830501161e-21
-5.529391695636924e-23
-2.829412419539e-23
-3.420918245761052e-24
-6.946593294288451e-25
-8.328811528020882e-26
-1.1802405900584642e-26
-4.734148858493007e-27
-3.747814314937334e-28
-3.681431005642102e-28
-6.17535478569423e-29
-3.1134765399521367e-29
-7.71100681021739e-30
-7.271975828082705e-30
-8.120761819918459e-32
-2.841564796444368e-32
-5.119388259962075e-33
-2.4481517292201787e-36
4.496387538248054e-43
3.4145157500695766e-38
4.262697915124395e-36
8.172728903634624e-35
1.3663376822562996e-34
3.578816490618925e-34
6.875089089807535e-32
6.818777450699798e-30
5.360554277623273e-29
2.4060686800348617e-26
3.314613402585869e-26
1.5550201265050848e-23
3.102020920141873e-23
4.901103133797624e-23
5.910644142050645e-22
6.012527141609832e-22
9.251068006667366e-22
3.203490195498626e-21
1.0016548164500313e-18
1.180948730405844e-18
4.733213392607818e-18
9.287111857936036e-18
1.5365823746276195e-17
1.702210794477211e-16
6.496470296186035e-15
5.689865051564133e-13
1.4481913223275999e-11
3.0681050834489784e-11
7.123629218011213e-11
4.700450767642419e-10
4.278341282601321e-9
1.5186170915560645e-7
3.4757329830143026e-7
5.3487660642313205e-6
1.0977955624098986e-5
2.866573938433029e-5
0.003330093861789381
0.010461426464313656
2.092783301469892

==> graphics/Results/Dipole_Z.csv <==
f, R, X
250.0,40.141494001679106,-151.71649497447865
255.0,42.57564494295655,-136.06821884756738
260.0,45.147910952992554,-120.57050547492145
265.0,47.86758871497218,-105.19823982278709
270.0,50.74476304070945,-89.92730038356804
275.0,53.790385192148975,-74.73442779026597
280.0,57.01636015805819,-59.597107290311016
285.0,60.43564401953098,-44.493463947078254
290.0,64.06235269210181,-29.402169768559506
295.0,67.9118835067695,-14.302362290001643
300.0,72.0010512915507,0.826425530487902
305.0,76.34824084043817,16.00432389259817
310.0,80.97357791165956,31.251172614550363
315.0,85.8991211842997,46.586554445166065
320.0,91.14907792481924,62.02981369609894
325.0,96.75004647416725,77.60005807423742
330.0,102.73128906220703,93.31614088635246
335.0,109.12503889112489,109.19661993381379
340.0,115.96684589416974,125.25968837044881
345.0,123.29596606807947,141.52307151491553
350.0,131.15579977668924,158.00388202510567
355.0,139.59438490583096,174.71842388424338
360.0,148.66495117742656,191.68193322040426
365.0,158.4265422375193,208.90824096522164
370.0,168.944712228128,226.4093386193794
375.0,180.29230330262118,244.19482375247836
380.0,192.55030973843287,262.2711961264078
385.0,205.80883266103933,280.64096825049063
390.0,220.16812649883732,299.30154548332064
395.0,235.7397335503807,318.2438201966256
400.0,252.64769563494468,337.4504117086537
405.0,271.02982056675773,356.8934684323041
410.0,291.038964524298,376.53193083058557
415.0,312.8442671134877,396.3081334765854
420.0,336.632241104642,416.14360240572324
425.0,362.6075695941442,435.93388156694033
430.0,390.9933947597307,455.54220252540773
435.0,422.03078840191705,474.7918000560325
440.0,455.9769681444752,493.4566820629391
445.0,493.10165757163855,511.2507001187342
450.0,533.6807785435036,527.8148597578684
455.0,577.9864100704929,542.7029913066594
460.0,626.2716634777906,555.3662200396822
465.0,678.748845360077,565.1371906403529
470.0,735.5590864544761,571.2157869898674
475.0,796.7316493928005,572.659209316175
480.0,862.1316242707476,568.3807479333335
485.0,931.3960142483388,557.1633328928275
490.0,1003.8607154051152,537.6956229164027
495.0,1078.484973293512,508.6393412100427
500.0,1153.7856036829637,468.7356182648608
505.0,1227.7998746795583,416.95372160809757
510.0,1298.1014330837904,352.67630353831953
515.0,1361.8944481169783,275.90095006708754
520.0,1416.202859985962,187.42089267289865
525.0,1458.1513803495434,88.93460278295777
530.0,1485.3048362341744,-16.96627317366438
535.0,1496.0022034189285,-126.96121731241874
540.0,1489.6062897244929,-237.30874675111622
545.0,1466.601967411684,-344.2437866518156
550.0,1428.5152417840804,-444.37904517135564
555.0,1377.6769263873734,-535.0237117051944
560.0,1316.8955476542508,-614.3622630463082
565.0,1249.118184885128,-681.4811248741926
570.0,1177.1443801978405,-736.2709204863706
575.0,1103.428874532343,-779.2534462375697
580.0,1029.978778904952,-811.3836346724071
585.0,958.3298853957552,-833.8645053356429
590.0,889.5777427733133,-847.9964927214473
595.0,824.4392756065465,-855.0680987198842
600.0,763.3258283832351,-856.285285308547
605.0,706.4149663494783,-852.7323349227262
610.0,653.7140570251041,-845.3557085469059
615.0,605.1127951592268,-834.9632073288662
620.0,560.4244194167883,-822.2323310448268
625.0,519.4167413091499,-807.7234220707494
630.0,481.8346661911535,-791.8946479239646
635.0,447.41596679287284,-775.1170007747118
640.0,415.90190716695093,-757.6882901775074
645.0,387.04405594021347,-739.8456352031792
650.0,360.6083543631136,-721.7762930271653
655.0,336.3772566986944,-703.6268535923018
660.0,314.15055311063145,-685.5109314668196
665.0,293.74532031047534,-667.515530516336
670.0,274.99531855435106,-649.7062677174492
675.0,257.75005874352235,-632.1316345092708
680.0,241.87369374457626,-614.8264569675113
685.0,227.2438377645833,-597.814695495165
690.0,213.75038180426242,-581.1117038558292
695.0,201.29434807752497,-564.7260479204423
700.0,189.786808885219,-548.6609672157109
705.0,179.1478835765077,-532.9155474693332
710.0,169.30581932167203,-517.4856597836014
715.0,160.19615626556106,-502.3647116179442
720.0,151.76097441505067,-487.5442461561765
725.0,143.94821769169863,-473.01441960867646
730.0,136.71108957965626,-458.76438028564104
735.0,130.00751436802466,-444.7825686542354
740.0,123.79965795401203,-431.0569538577816
745.0,118.05350237323884,-417.5752191678277
750.0,112.73846856810232,-404.3249064146225
755.0,107.82708232126825,-391.2935274964252
760.0,103.29467873449164,-378.46864949746555
765.0,99.1191410804655,-365.8379586872023
770.0,95.28067029735247,-353.3893076589388
775.0,91.76158180283952,-341.1107490512889
780.0,88.5461266898239,-328.9905586419382
785.0,85.62033471288133,-317.0172500761281
790.0,82.97187679290253,-305.1795830704297
795.0,80.58994504930425,-293.46656659278835
800.0,78.46514862979438,-281.86745825033825
805.0,76.5894238341199,-270.37176090049405
810.0,74.95595723356482,-258.969217330053
815.0,73.5591206725274,-247.64980371523092
820.0,72.39441720486425,-236.40372247255843
825.0,71.45843715863494,-225.2213950349526
830.0,70.74882366589569,-214.09345503345202
835.0,70.2642471035928,-203.01074233014455
840.0,70.00438800982818,-191.96429833069178
845.0,69.96992813066652,-180.94536300315582
850.0,70.16254934912916,-169.9453740435181

==> graphics/Results/Dipole_dZ.csv <==
f, FD, WS, Yaghjian
250.0,5.064132099439442e-7,5.064127682593155e-7,5.072977284654957e-7
255.0,5.019242574513504e-7,5.01925027025055e-7,5.028719092588757e-7
260.0,4.983408747202537e-7,4.983406568836471e-7,4.993517713626026e-7
265.0,4.956373502008385e-7,4.956363497718274e-7,4.967139444242421e-7
270.0,4.937944283823455e-7,4.937945940770343e-7,4.949408407215595e-7
275.0,4.928030577255864e-7,4.928034114178496e-7,4.940203911695399e-7
280.0,4.926552407667368e-7,4.926561672635937e-7,4.939458550269734e-7
285.0,4.933508510462054e-7,4.933514504499209e-7,4.947156982514168e-7
290.0,4.948940491786584e-7,4.948930181079162e-7,4.963335369461302e-7
295.0,4.972891482485732e-7,4.972898037470687e-7,4.98808143677451e-7
300.0,5.005556108998242e-7,5.005559873525576e-7,5.021535156800069e-7
305.0,5.047115802617809e-7,5.04711127517463e-7,5.063890051215326e-7
310.0,5.097794755115061e-7,5.097803569038475e-7,5.115395127159115e-7
315.0,5.157940776174948e-7,5.157946435865533e-7,5.176357470634668e-7
320.0,5.227898430731973e-7,5.227911219799234e-7,5.247145531929307e-7
325.0,5.308130011599806e-7,5.308134980959238e-7,5.32819314887363e-7
330.0,5.399121126331993e-7,5.399125349384842e-7,5.420004365069194e-7
335.0,5.501463020565906e-7,5.50146624979259e-7,5.523159111936107e-7
340.0,5.615817249936592e-7,5.615824578602419e-7,5.63831983529068e-7
345.0,5.7429581342523e-7,5.742957927129913e-7,5.7662391592952e-7
350.0,5.88372881206173e-7,5.883723457056092e-7,5.907768692451963e-7
355.0,6.039086471951187e-7,6.03908804579199e-7,6.063869091450501e-7
360.0,6.21013082330672e-7,6.210139829262021e-7,6.235621508250845e-7
365.0,6.398102634018117e-7,6.398101276433168e-7,6.424240552199916e-7
370.0,6.604346677337317e-7,6.604343931782505e-7,6.631088900426906e-7
375.0,6.830412368359258e-7,6.830404955615171e-7,6.857693683069139e-7
380.0,7.077999241706455e-7,7.078005573201597e-7,7.105764750389969e-7
385.0,7.34907001651771e-7,7.349071505829199e-7,7.377214890474438e-7
390.0,7.645763808161565e-7,7.645755390666546e-7,7.67418199946226e-7
395.0,7.970451388105221e-7,7.970461088768904e-7,7.999053098178856e-7
400.0,8.325867394968146e-7,8.32586961317929e-7,8.354489921231913e-7
405.0,8.714975719327775e-7,8.714966156496517e-7,8.743455551960182e-7
410.0,9.141074426438159e-7,9.141067323647704e-7,9.169241203193089e-7
415.0,9.60785902808764e-7,9.607847133241177e-7,9.635491702380438e-7
420.0,1.0119350000189828e-6,1.0119359574790745e-6,1.0146227465762172e-6
425.0,1.0680061563510728e-6,1.0680054414574794e-6,1.0705859655659467e-6
430.0,1.1294781375665995e-6,1.1294781421594091e-6,1.13191937003581e-6
435.0,1.196879548304934e-6,1.1968776105101339e-6,1.199141428707007e-6
440.0,1.2707621896002492e-6,1.27076172661385e-6,1.2728042166070083e-6
445.0,1.3517141551172439e-6,1.3517143018421443e-6,1.3534849482590272e-6
450.0,1.4403308234362763e-6,1.4403307322335355e-6,1.4417715778007168e-6
455.0,1.537195499518153e-6,1.5371953523347349e-6,1.5382401301627415e-6
460.0,1.6428463509552016e-6,1.6428475196392232e-6,1.6434208154557057e-6
465.0,1.757732306161122e-6,1.757732861142887e-6,1.7577493891589697e-6
470.0,1.8821338787756645e-6,1.8821357108749953e-6,1.8814998288291126e-6
475.0,2.016088523380396e-6,2.0160888792887998e-6,2.014694521517477e-6
480.0,2.1592582675367666e-6,2.159258037496055e-6,2.156989307440645e-6
485.0,2.3107977856380194e-6,2.3108009113027092e-6,2.3075336392490727e-6
490.0,2.4692065908594674e-6,2.4692070610504214e-6,2.4648116829181802e-6
495.0,2.632131453271746e-6,2.6321330638062427e-6,2.6264791844332138e-6
500.0,2.796259042149708e-6,2.7962604904834545e-6,2.789223419045848e-6
505.0,2.9572208688721358e-6,2.957218537956253e-6,2.948687875992442e-6
510.0,3.1096254154926308e-6,3.1096250078775672e-6,3.0995149947075886e-6
515.0,3.247297505709853e-6,3.247300621340195e-6,3.2355614038166328e-6
520.0,3.3636888809696304e-6,3.3636928216236794e-6,3.3503212046257936e-6
525.0,3.4524982122777517e-6,3.4525000839889973e-6,3.4375478285276625e-6
530.0,3.508427125539759e-6,3.5084213338857804e-6,3.49199896388688e-6
535.0,3.5278895956244625e-6,3.527888870145012e-6,3.510163443502009e-6
540.0,3.5096159430313433e-6,3.509610420842647e-6,3.4907968281125563e-6
545.0,3.454771877177275e-6,3.4547737619739222e-6,3.4351205523753368e-6
550.0,3.3668555224015365e-6,3.3668553386714162e-6,3.3466273346827845e-6
555.0,3.2510860197132766e-6,3.251088121859683e-6,3.2305486963112243e-6
560.0,3.113733438391922e-6,3.1137332776082152e-6,3.0931289423037467e-6
565.0,2.9613282078319607e-6,2.9613299374432926e-6,2.9408790101484747e-6
570.0,2.800067391259521e-6,2.800066120946652e-6,2.7799521062726004e-6
575.0,2.635350181160409e-6,2.635348278797344e-6,2.6157176182627153e-6
580.0,2.4715798530425607e-6,2.4715802781874137e-6,2.4525435201441507e-6
585.0,2.312115669212043e-6,2.312116845794971e-6,2.293752080067972e-6
590.0,2.1593365729798603e-6,2.1593369412102906e-6,2.1416944301244606e-6
595.0,2.0147857453680274e-6,2.014783325518896e-6,1.997890500835033e-6
600.0,1.8793238705136068e-6,1.879326162504095e-6,1.8631924309837058e-6
605.0,1.7533233235331088e-6,1.7533228886204087e-6,1.7379439288763784e-6
610.0,1.6367590331924265e-6,1.6367592026667921e-6,1.6221206153713914e-6
615.0,1.5293666759561495e-6,1.5293651467617085e-6,1.5154454382749463e-6
620.0,1.4307063766453552e-6,1.4307059134274993e-6,1.4174788608342052e-6
625.0,1.3402493406654697e-6,1.3402499925831493e-6,1.3276864704508437e-6
630.0,1.2574169221531952e-6,1.2574184622703296e-6,1.2454878210483539e-6
635.0,1.1816183997534711e-6,1.1816193699175996e-6,1.1702904525708256e-6
640.0,1.112269642743579e-6,1.1122707667658264e-6,1.1015126405295458e-6
645.0,1.0488154580152555e-6,1.048815369242855e-6,1.0385978373945373e-6
650.0,9.90728304783499e-7,9.907292066326766e-7,9.810231532129772e-7
655.0,9.375257592033898e-7,9.375260605139843e-7,9.283036700962045e-7
660.0,8.88758609211269e-7,8.887590400381412e-7,8.799939254091997e-7
665.0,8.440192392036242e-7,8.440202713654608e-7,8.356875344022448e-7
670.0,8.02939448441306e-7,8.02939399366713e-7,7.950156443155911e-7
675.0,7.651807689788907e-7,7.651813903961386e-7,7.576447039991405e-7
680.0,7.304436108296354e-7,7.30443971607094e-7,7.232738808221719e-7
685.0,6.98454539988741e-7,6.984549318200068e-7,6.916323470670104e-7
690.0,6.689691198396828e-7,6.689694304865142e-7,6.624765801980721e-7
695.0,6.417674077584538e-7,6.417674063562065e-7,6.35587766999252e-7
700.0,6.166517097198434e-7,6.166511395458458e-7,6.107693640736012e-7
705.0,5.934431976965246e-7,5.934429949832392e-7,5.878448417779095e-7
710.0,5.719838399788221e-7,5.719833581106787e-7,5.666556218159509e-7
715.0,5.521285396536761e-7,5.521287626756172e-7,5.470592078237873e-7
720.0,5.337498746902166e-7,5.337502035800781e-7,5.289275015829136e-7
725.0,5.167318402972298e-7,5.167316237565998e-7,5.121452935527346e-7
730.0,5.009690214324271e-7,5.009685619776641e-7,4.966089144654948e-7
735.0,4.863669998096373e-7,4.863669477128661e-7,4.822250339614289e-7
740.0,4.728423101326355e-7,4.728420291786687e-7,4.689095923285734e-7
745.0,4.6031725562459546e-7,4.6031742126475137e-7,4.565868519698724e-7
750.0,4.487248854323136e-7,4.487242608484817e-7,4.45188556079385e-7
755.0,4.379998743456214e-7,4.3800045799303384e-7,4.346531829938517e-7
760.0,4.2809015192391705e-7,4.280900325608509e-7,4.2492528575223787e-7
765.0,4.189422518456761e-7,4.189425268062739e-7,4.159549074148536e-7
770.0,4.105121909640185e-7,4.1051248550543616e-7,4.076970637138566e-7
775.0,4.027589739065876e-7,4.027589961076039e-7,4.001112855175192e-7
780.0,3.9564501235985537e-7,3.9564528225170787e-7,3.931612144665778e-7
785.0,3.891377982679591e-7,3.891383447702584e-7,3.868142459116832e-7
790.0,3.8320785226972466e-7,3.8320864500795005e-7,3.810412139947135e-7
795.0,3.778296151101018e-7,3.7782982591088535e-7,3.7581611433271425e-7
800.0,3.729782748299149e-7,3.7297846691112416e-7,3.711158603471406e-7
805.0,3.686337214931726e-7,3.686338691290433e-7,3.6692006976880706e-7
810.0,3.64777675039957e-7,3.647778678633495e-7,3.632108782945321e-7
815.0,3.613939591858952e-7,3.613946697338033e-7,3.599727777715525e-7
820.0,3.584705704801585e-7,3.584707121960861e-7,3.5719247664285615e-7
825.0,3.5599404756421565e-7,3.5599454344992015e-7,3.548587806676934e-7
830.0,3.5395575040253024e-7,3.539567210508223e-7,3.5296249225300974e-7
835.0,3.5234874481998035e-7,3.5234972776562225e-7,3.514963269272152e-7
840.0,3.511664737725317e-7,3.511679034406505e-7,3.5045484574873834e-7
845.0,3.50405882681809e-7,3.504073918327781e-7,3.4983440259936426e-7
850.0,3.5006482651185474e-7,3.500661015296645e-7,3.4963310551101485e-7

==> graphics/Results/Loop_Q.csv <==
f, Yaghjian, Q
0.2,57.366738712391,57.371274737647575
0.21208053691275167,49.19908414775315,49.20724371003482
0.22416107382550335,42.693426596566255,42.7058576218945
0.23624161073825503,37.46283606528327,37.48014204618572
0.24832214765100669,33.226854880424405,33.249577726587965
0.2604026845637584,29.77898747317402,29.807594746060897
0.27248322147651005,26.965174943687366,27.000051891324482
0.28456375838926173,24.669250424801724,24.710696983110605
0.2966442953020134,22.802929507923267,22.851162253059123
0.3087248322147651,21.298804657608432,21.35396358036599
0.3208053691275168,20.105361667886953,20.167521593684185
0.33288590604026846,19.183371409499948,19.252557906245954
0.34496644295302015,18.50321596450141,18.57942565557868
0.35704697986577183,18.04283259139822,18.126057921510366
0.3691275167785235,17.786028994821812,17.87628767032598
0.3812080536912752,17.720954575870714,17.818324091560754
0.3932885906040269,17.838514423260854,17.943172228967722
0.4053691275167785,18.130495210765016,18.242765025272412
0.4174496644295302,18.58715156390313,18.70755583949347
0.42953020134228187,19.19401324743338,19.323330385177076
0.44161073825503355,19.92778694525809,20.067108944136713
0.45369127516778524,20.751553511157685,20.9023347211272
0.4657718120805369,21.610128857783913,21.774209471873842
0.4778523489932886,22.427479625426137,22.60706045406921
0.4899328859060402,23.109102844923743,23.306646003917887
0.5020134228187919,23.552294818871957,23.770336306740298
0.5140939597315436,23.664901441919927,23.905791655355795
0.5261744966442953,23.388210591309893,23.65384018381804
0.538255033557047,22.714787355394577,23.006383157022896
0.5503355704697986,21.69203288634292,22.010094127131165
0.5624161073825503,20.409010744721932,20.753399278991118
0.574496644295302,18.973046778652964,19.343182165969193
0.5865771812080537,17.486671466725987,17.881753003352586
0.5986577181208054,16.03254234267674,16.451734458307225
0.610738255033557,14.668049633796683,15.110602701186368
0.6228187919463087,13.427051881744132,13.892361791470952
0.6348993288590604,12.32505887054888,12.812684509616343
0.6469798657718121,11.365044489534801,11.874704644534944
0.6590604026845638,10.542415420369784,11.073982197800527
0.6711409395973155,9.848676922873947,10.402176751312728
0.6832214765100671,9.273875325829435,9.84950348301492
0.6953020134228188,8.80809039109138,9.406241406873091
0.7073825503355704,8.442263585657086,9.063577591800767
0.7194630872483221,8.16859147559548,8.814015177634971
0.7315436241610738,7.98064322340416,8.65150326009982
0.7436241610738255,7.873299192506314,8.571384884926943
0.7557046979865771,7.842558583497272,8.570210109920811
0.7677852348993288,7.88522603914107,8.645422464098894
0.7798657718120805,7.998457480578003,8.794896224931836
0.7919463087248322,8.179123352532462,9.01627789149388
0.8040268456375839,8.422936759972186,9.306071906078552
0.8161073825503355,8.723305756839821,9.658419715390888
0.8281879194630872,9.069923940064017,10.06357489747755
0.8402684563758389,9.447239557946698,10.506206575948537
0.8523489932885906,9.833160664542424,10.9638936809878
0.8644295302013423,10.198634968624745,11.406480848433711
0.8765100671140941,10.50895234781984,11.797215475331125
0.8885906040268456,10.727484044543303,12.09648592230154
0.9006711409395973,10.82181273704159,12.268214657658158
0.912751677852349,10.770876439930525,12.287547374869403
0.9248322147651007,10.570560851884734,12.147146747886396
0.9369127516778524,10.235215383886462,11.85932009421365
0.9489932885906041,9.794250068195991,11.452902062741593
0.9610738255033557,9.285296983136007,10.966294664177473
0.9731543624161074,8.74674782236163,10.439585685261955
0.9852348993288591,8.212086314191897,9.908370988227901
0.9973154362416108,7.7070054964295505,9.400447818101448
1.0093959731543625,7.2489810972734166,8.935132006778115
1.0214765100671142,6.848364060951483,8.524257486142947
1.0335570469798658,6.5100784503175415,8.173896059643901
1.0456375838926175,6.235317612161449,7.88613549965048
1.0577181208053692,6.022948140123499,7.6605827177873085
1.0697986577181209,5.8705458505649,7.495489606370969
1.0818791946308726,5.775096075116921,7.388520871640657
1.0939597315436242,5.733426107785503,7.3372282010661305
1.106040268456376,5.742435176196463,7.339298336117095
1.1181208053691276,5.799170089200942,7.392628027832904
1.1302013422818793,5.900775244341431,7.4952595913203135
1.1422818791946308,6.044329581885121,7.645193118266121
1.1543624161073824,6.226572765325398,7.8400784749678705
1.1664429530201341,6.443520209122375,8.07678461448796
1.1785234899328858,6.689974458870453,8.350849170201478
1.1906040268456375,6.958963217971365,8.655833117949
1.2026845637583892,7.241176488391131,8.98264929066435
1.2147651006711409,7.524537239618014,9.319001698370048
1.2268456375838925,7.794110244676127,9.649154701137219
1.2389261744966442,8.032599604905897,9.954313721429562
1.251006711409396,8.221651253952917,10.213881433569545
1.2630872483221476,8.344004075445133,10.40768609023652
1.2751677852348993,8.386214099052419,10.51894063404014
1.287248322147651,8.341313367940302,10.537280134083973
1.2993288590604026,8.210570212120839,10.460967238969886
1.3114093959731543,8.003686972981177,10.297481132429363
1.323489932885906,7.737299795270992,10.0622424529096
1.3355704697986577,7.432268073114934,9.775911922872929
1.3476510067114094,7.110611569925594,9.461152390133867
1.359731543624161,6.792907539330584,9.139754049212677
1.3718120805369127,6.4966107826716195,8.830681166311136
1.3838926174496644,6.235354840105992,8.549163923606661
1.395973154362416,6.019020829038156,8.30664490427664
1.4080536912751678,5.854269013066064,8.111264421498662
1.4201342281879195,5.745264032644049,7.968587698164837
1.4322147651006711,5.69441073154217,7.882361160171038
1.4442953020134228,5.702999236974522,7.855174669017318
1.4563758389261745,5.771712868787227,7.888972769573058
1.4684563758389262,5.900979732363116,7.985395309771716
1.4805369127516776,6.091156391657854,8.145941150918446
1.4926174496644293,6.342528092307241,8.371945769424915
1.504697986577181,6.655100450700386,8.664351370517606
1.5167785234899327,7.0281468853264,9.02323324519336
1.5288590604026844,7.45947064611966,9.447036690496963
1.540939597315436,7.944351638761171,9.93148776807184
1.553020134228188,8.474195544908175,10.46818872455297
1.5651006711409396,9.035011186926338,11.043021384305431
1.5771812080536913,9.606030680116614,11.634679615294502
1.589261744966443,10.159037768888107,12.213917670219155
1.6013422818791947,10.659180571938117,12.744329547928261
1.6134228187919464,11.068001213136364,13.185441407177468
1.625503355704698,11.348866480833598,13.498339031417915
1.6375838926174497,11.473893177341338,13.652916590026798
1.6496644295302014,11.430289383525386,13.634592649459972
1.661744966442953,11.22365362982245,13.447910295378538
1.6738255033557048,10.876781476495166,13.115458681222755
1.6859060402684565,10.424485439305835,12.67258917805128
1.6979865771812082,9.906563288090107,12.160123695693933
1.7100671140939598,9.361365607732495,11.617618641736106
1.7221476510067115,8.82152110237786,11.078841387263122
1.7342281879194632,8.312130624790523,10.569817935874516
1.7463087248322149,7.850878744052113,10.108899799133996
1.7583892617449666,7.449236060688654,9.707996077485934
1.7704697986577183,7.114050369013068,9.374236323718284
1.78255033557047,6.8490889577995215,9.111599869509298
1.7946308724832216,6.656331897208669,8.922293402094127
1.8067114093959733,6.536970318790055,8.80781978480004
1.818791946308725,6.492139630828968,8.769761847759641
1.8308724832214767,6.5234396943216835,8.810330159926984
1.8429530201342281,6.633284268644183,8.932716314879311
1.8550335570469798,6.825094014326125,9.141266520291015
1.8671140939597315,7.103306380058869,9.441449068457965
1.8791946308724832,7.4731214267688015,9.839532476633211
1.8912751677852349,7.939832498060221,10.341815827856424
1.9033557046979865,8.507506771131638,10.953161944605124
1.9154362416107382,9.176704587335882,11.674501700132947
1.92751677852349,9.940926381218873,12.498978964535489
1.9395973154362416,10.781704355173941,13.406655626029309
1.9516778523489933,11.662957319850245,14.358457902152008
1.963758389261745,12.526598519317409,15.291527008346344
1.9758389261744966,13.293115742167622,16.11999279130665
1.9879194630872483,13.871435780658379,16.74579534337594
2.0,14.1793766593056,17.08088497284828

==> graphics/Results/Loop_Z.csv <==
f, real, imag
0.2,89.7166958833732,-1800.7655558209035
0.21208053691275167,63.49907266742092,-1331.865761268056
0.22416107382550335,50.83624657234125,-1044.079825266463
0.23624161073825503,43.907383290820114,-846.1575243524359
0.24832214765100669,39.914754575229374,-699.1278585220538
0.2604026845637584,37.6470393347809,-583.4974023361224
0.27248322147651005,36.513593352791446,-488.379839487903
0.28456375838926173,36.206968805258924,-407.1618252551152
0.2966442953020134,36.56671161601362,-335.53329727946135
0.3087248322147651,37.519412261782755,-270.497343482078
0.3208053691275168,39.05214394327511,-209.8277650386738
0.33288590604026846,41.20319752277496,-151.74537315533692
0.34496644295302015,44.0643734195083,-94.70383260181237
0.35704697986577183,47.794267869925946,-37.22640149737492
0.3691275167785235,52.64613845265794,22.244397334230282
0.3812080536912752,59.01964485507131,85.51739274897915
0.3932885906040269,67.55663105911876,154.8851113853915
0.4053691275167785,79.32516069837254,233.48552275811255
0.4174496644295302,96.19469025340119,325.9224760586088
0.42953020134228187,121.66299908534812,439.4172992091363
0.44161073825503355,162.87072619653244,586.1110525210981
0.45369127516778524,236.18959543372262,788.0068285708579
0.4657718120805369,385.63832279442175,1087.995558413139
0.4778523489932886,759.1206137477707,1568.6171435116198
0.4899328859060402,1997.4132496471836,2214.87552426436
0.5020134228187919,4765.206397235219,74.1359521419346
0.5140939597315436,2174.28841713856,-2434.8602824050195
0.5261744966442953,835.2718475745356,-1828.6722211879464
0.538255033557047,434.5861190267002,-1343.5378447355915
0.5503355704697986,277.2423606996958,-1040.589222900917
0.5624161073825503,202.29571460956168,-838.0279589482643
0.574496644295302,162.20324842718588,-692.2179539232333
0.5865771812080537,139.39073843490738,-580.7521917124917
0.5986577181208054,126.24851592880113,-491.32198609344084
0.610738255033557,119.09863611916417,-416.6696491732838
0.6228187919463087,116.0310709118174,-352.2377186728651
0.6348993288590604,116.02151942415581,-294.9997945640536
0.6469798657718121,118.5371937476121,-242.8396118314044
0.6590604026845638,123.35120177079273,-194.20101791326857
0.6711409395973155,130.45668203279962,-147.879817499097
0.6832214765100671,140.03581810278968,-102.89409968987778
0.6953020134228188,152.46611324855704,-58.40095597427981
0.7073825503355704,168.36027784232556,-13.644233245104877
0.7194630872483221,188.64584984936607,32.070539912489565
0.7315436241610738,214.70054351444566,79.36542216681433
0.7436241610738255,248.5716493424142,128.71368418148091
0.7557046979865771,293.32186747428796,180.2231134642048
0.7677852348993288,353.54643091494444,233.10299908692605
0.7798657718120805,436.03221353035264,284.41275047255
0.7919463087248322,550.1219546157915,326.24495112275486
0.8040268456375839,705.7628246438521,340.0227244396728
0.8161073825503355,902.774267521415,288.5129273984336
0.8281879194630872,1101.1950957062231,120.37563902708928
0.8402684563758389,1196.625503100503,-171.5226991539784
0.8523489932885906,1105.0647611634674,-473.71534585249304
0.8644295302013423,890.2188470170993,-651.7035973009846
0.8765100671140941,672.6559592705268,-695.3967892774468
0.8885906040268456,506.38180355814336,-663.5293558519602
0.9006711409395973,392.1203068262492,-602.7926557510532
0.912751677852349,316.355739425117,-535.8233866878338
0.9248322147651007,266.77096046225876,-471.33636347031
0.9369127516778524,234.8308991066558,-411.9486209023279
0.9489932885906041,215.0644323334788,-357.9199651980882
0.9610738255033557,204.04773742531697,-308.70783526142753
0.9731543624161074,199.6656641367267,-263.57681020868034
0.9852348993288591,200.64636442177377,-221.82701180599932
0.9973154362416108,206.28166378688664,-182.87570911660558
1.0093959731543625,216.26281156040153,-146.28817399772967
1.0214765100671142,230.58606103743298,-111.7987912804894
1.0335570469798658,249.49912333085035,-79.34261669274618
1.0456375838926175,273.4674603685934,-49.11094766802633
1.0577181208053692,303.13942455305715,-21.64357420748232
1.0697986577181209,339.28051744335477,2.029861216000068
1.0818791946308726,382.6269302802505,20.193467206748608
1.0939597315436242,433.57580988093514,30.215085281518977
1.106040268456376,491.5963966374658,28.380737569039834
1.1181208053691276,554.2692611186593,10.05407861164913
1.1302013422818793,616.0890561837737,-29.351016554094546
1.1422818791946308,667.7906474574027,-92.07536204622835
1.1543624161073824,697.7498680786582,-174.74871885689947
1.1664429530201341,696.5400365193389,-266.50818868195836
1.1785234899328858,662.534808065348,-351.71426107044033
1.1906040268456375,603.5153361483151,-416.78015198623075
1.2026845637583892,532.3280570121362,-455.6305689191353
1.2147651006711409,460.7636099767351,-469.7853713849377
1.2268456375838925,396.2951977192066,-464.83860476956323
1.2389261744966442,342.14535728671916,-447.0266181103977
1.251006711409396,298.7702963365307,-421.47471353203355
1.2630872483221476,265.28146488422175,-391.8005979541626
1.2751677852348993,240.34866779373303,-360.33689519392414
1.287248322147651,222.65450449532906,-328.49906903428456
1.2993288590604026,211.07775964741057,-297.1079965095981
1.3114093959731543,204.74155559467627,-266.6249178370354
1.323489932885906,203.00411424738508,-237.31032516441925
1.3355704697986577,205.43028413228998,-209.3297947387767
1.3476510067114094,211.75996896347874,-182.82725764492088
1.359731543624161,221.87836241394317,-157.98106876610723
1.3718120805369127,235.78698570971474,-135.05386082784628
1.3838926174496644,253.57058363094873,-114.44390038336905
1.395973154362416,275.35100514186405,-96.74263861050919
1.4080536912751678,301.2142445759821,-82.79866774443826
1.4201342281879195,331.0910018840722,-73.77949890828043
1.4322147651006711,364.5673092652971,-71.20523499532177
1.4442953020134228,400.60894623347394,-76.89821928955115
1.4563758389261745,437.22077379773947,-92.75330933347493
1.4684563758389262,471.1558821540805,-120.21315523700663
1.4805369127516776,497.9388502992824,-159.40786075643317
1.4926174496644293,512.5628672484547,-208.18479243315744
1.504697986577181,511.0009850233512,-261.6548091283145
1.5167785234899327,491.9898183990435,-312.980671204599
1.5288590604026844,457.9131031915598,-355.4173280312074
1.540939597315436,413.9925921733422,-384.4821284274225
1.553020134228188,366.3089223059296,-398.91035295214783
1.5651006711409396,319.9754325444352,-400.10601084949644
1.5771812080536913,278.30442625912076,-390.8605998608285
1.589261744966443,242.88942980348014,-374.207394223861
1.6013422818791947,214.10941785554556,-352.771349869478
1.6134228187919464,191.65784869477588,-328.5543623159939
1.625503355704698,174.93101874314127,-302.9661883816278
1.6375838926174497,163.26172089580027,-276.94861555298513
1.6496644295302014,156.0389990563517,-251.1108605744347
1.661744966442953,152.75837419811248,-225.84447025312429
1.6738255033557048,153.0345410381536,-201.4116907904509
1.6859060402684565,156.59567840163663,-178.01134706597023
1.6979865771812082,163.26924975976618,-155.82878111476705
1.7100671140939598,172.96327276755716,-135.0759141059931
1.7221476510067115,185.64332603508277,-116.02603910746964
1.7342281879194632,201.30300745425953,-99.04612614930058
1.7463087248322149,219.9235491155785,-84.62709066887746
1.7583892617449666,241.4167363144857,-73.40908428586424
1.7704697986577183,265.544818855418,-66.19364579100396
1.78255033557047,291.8135423826073,-63.92696112630946
1.7946308724832216,319.3431046099627,-67.62935454449784
1.8067114093959733,346.74105001929905,-78.23995916792495
1.818791946308725,372.03246195487765,-96.35327003049579
1.8308724832214767,392.73632237566216,-121.86271889738845
1.8429530201342281,406.1804853341349,-153.60485918562225
1.8550335570469798,410.07387445007413,-189.1878491565834
1.8671140939597315,403.19090650395566,-225.20342392737922
1.8791946308724832,385.8633085957572,-257.8735845463187
1.8912751677852349,359.9903749455647,-283.9154651394329
1.9033557046979865,328.53006706034813,-301.2362227557766
1.9154362416107382,294.732950065322,-309.17179015489495
1.92751677852349,261.4746453020046,-308.26945373664773
1.9395973154362416,230.89568767101323,-299.83196107878774
1.9516778523489933,204.3474953856723,-285.46176064302375
1.963758389261745,182.5260265910558,-266.73786702456135
1.9758389261744966,165.66888822135618,-245.04676056321375
1.9879194630872483,153.73804519243893,-221.53039616789573
2.0,146.5570452400757,-197.1031664984607

==> graphics/Results/Loop_dZ.csv <==
f, FD, WS, Yaghjian
0.2,8.191283017160722e-6,8.19131379906859e-6,8.191961491566213e-6
0.21208053691275167,4.688936026449122e-6,4.688929623256304e-6,4.689707272148719e-6
0.22416107382550335,3.0819435729961054e-6,3.0819417017478052e-6,3.0828390692914476e-6
0.23624161073825503,2.216323926165114e-6,2.2163173166432084e-6,2.217341145834591e-6
0.24832214765100669,1.7000298673558625e-6,1.7000330699038486e-6,1.7011956713615975e-6
0.2604026845637584,1.3703907745618355e-6,1.3703939257607325e-6,1.371710398761437e-6
0.27248322147651005,1.1501882643754872e-6,1.1501862697584654e-6,1.1516739287996944e-6
0.28456375838926173,9.991230151061333e-7,9.991223190023159e-7,1.0008009343124347e-6
0.2966442953020134,8.947288238869122e-7,8.947272773236447e-7,8.966198040149303e-7
0.3087248322147651,8.239292802052984e-7,8.239290606318437e-7,8.260628442006256e-7
0.3208053691275168,7.790481239628021e-7,7.790498896634104e-7,7.814584851482241e-7
0.33288590604026846,7.558055478391953e-7,7.558064167120501e-7,7.585322982619719e-7
0.34496644295302015,7.523311689873558e-7,7.523295034938754e-7,7.554281431660047e-7
0.35704697986577183,7.687836884342801e-7,7.687856996302463e-7,7.723318414742781e-7
0.3691275167785235,8.074565997134075e-7,8.074566651480773e-7,8.115542615898968e-7
0.3812080536912752,8.733175538611912e-7,8.733166983335844e-7,8.781152222278083e-7
0.3932885906040269,9.753619088173581e-7,9.75361137394241e-7,9.810835397193096e-7
0.4053691275167785,1.1293279220395827e-6,1.1293279692082812e-6,1.1363211285316815e-6
0.4174496644295302,1.3633595196478453e-6,1.36335812870476e-6,1.3721897211783308e-6
0.42953020134228187,1.7305365943119728e-6,1.730536365106312e-6,1.742195626075451e-6
0.44161073825503355,2.3394455283332545e-6,2.33944374379787e-6,2.3557995980402565e-6
0.45369127516778524,3.438750802454935e-6,3.4387537470990555e-6,3.4637398017814665e-6
0.4657718120805369,5.695279400815306e-6,5.695271958227664e-6,5.738514815614818e-6
0.4778523489932886,1.134089491764166e-5,1.1340903568045617e-5,1.1431712205232023e-5
0.4899328859060402,2.9989191543271983e-5,2.9989176992574727e-5,3.0245532974825633e-5
0.5020134228187919,7.116241060685304e-5,7.116226178564434e-5,7.182106491116337e-5
0.5140939597315436,3.185882568016927e-5,3.1858804761851226e-5,3.2183102511314894e-5
0.5261744966442953,1.1818023617762601e-5,1.1818032300723307e-5,1.1952254587290868e-5
0.538255033557047,5.837765517924511e-6,5.8377642617559855e-6,5.912705203222453e-6
0.5503355704697986,3.478424437325992e-6,3.478422933022978e-6,3.5294255992949884e-6
0.5624161073825503,2.3366894149130095e-6,2.336689538898584e-6,2.3761196266872125e-6
0.574496644295302,1.7051396375313172e-6,1.7051369126031906e-6,1.7384015494818431e-6
0.5865771812080537,1.322715737430778e-6,1.3227142508686379e-6,1.3525987248661892e-6
0.5986577181208054,1.0762182120841971e-6,1.0762179184613955e-6,1.1043570654835363e-6
0.610738255033557,9.104871551855996e-7,9.104878659977071e-7,9.379584028433124e-7
0.6228187919463087,7.96238181558694e-7,7.962388927206237e-7,8.238322803500075e-7
0.6348993288590604,7.169235261017336e-7,7.169234901798035e-7,7.4528767721803e-7
0.6469798657718121,6.628035314847078e-7,6.628040347735241e-7,6.925271746528659e-7
0.6590604026845638,6.280708391258382e-7,6.28070533285885e-7,6.597389333693138e-7
0.6711409395973155,6.093690344495791e-7,6.093693628075831e-7,6.436161799598935e-7
0.6832214765100671,6.050464012636431e-7,6.050468493217994e-7,6.426020234695436e-7
0.6953020134228188,6.147983257638684e-7,6.147969896445974e-7,6.565474063100968e-7
0.7073825503355704,6.39578400813572e-7,6.395791923718438e-7,6.866494486161306e-7
0.7194630872483221,6.817674270568155e-7,6.817671044322665e-7,7.356354671464574e-7
0.7315436241610738,7.455574011109818e-7,7.455571467781391e-7,8.082293501137678e-7
0.7436241610738255,8.377331740255917e-7,8.377317676657007e-7,9.120092143617801e-7
0.7557046979865771,9.689470770216427e-7,9.689474365106974e-7,1.0588487198348413e-6
0.7677852348993288,1.1557715607667128e-6,1.155768825323817e-6,1.2671938275656766e-6
0.7798657718120805,1.4234912892920553e-6,1.4234921735967503e-6,1.5652350436551122e-6
0.7919463087248322,1.8085068906396167e-6,1.8085067073856268e-6,1.993612070585861e-6
0.8040268456375839,2.353430250214032e-6,2.353433310951214e-6,2.6001880629037103e-6
0.8161073825503355,3.071589649576283e-6,3.0715888848618766e-6,3.4008546152201813e-6
0.8281879194630872,3.8387403429624854e-6,3.838743991398381e-6,4.259295659474611e-6
0.8402684563758389,4.2824793708314065e-6,4.282479073589383e-6,4.762513909839465e-6
0.8523489932885906,4.058015187197669e-6,4.05801399143758e-6,4.524652395695697e-6
0.8644295302013423,3.3431830672181047e-6,3.343176958895432e-6,3.739116467241087e-6
0.8765100671140941,2.56711846984403e-6,2.567116839983783e-6,2.8818125260528595e-6
0.8885906040268456,1.945914065928628e-6,1.9459172999300316e-6,2.1942480759540248e-6
0.9006711409395973,1.4996964376329618e-6,1.4996959830608476e-6,1.7001395873763613e-6
0.912751677852349,1.1882937510363458e-6,1.1882949436609075e-6,1.3556213829935403e-6
0.9248322147651007,9.705637551977837e-7,9.70563067450733e-7,1.1153213319140709e-6
0.9369127516778524,8.165876545723511e-7,8.165883965933325e-7,9.461631062172905e-7
0.9489932885906041,7.065240062174424e-7,7.065237520541482e-7,8.261732425591734e-7
0.9610738255033557,6.27509689821126e-7,6.275104464384427e-7,7.411140939263068e-7
0.9731543624161074,5.712395007907302e-7,5.712397048651473e-7,6.817969337720449e-7
0.9852348993288591,5.323478458000503e-7,5.323474040229967e-7,6.423088326001058e-7
0.9973154362416108,5.074156744822849e-7,5.074156765879411e-7,6.189089383757898e-7
1.0093959731543625,4.943649113509314e-7,4.943646078565576e-7,6.093564007690535e-7
1.0214765100671142,4.920861946414011e-7,4.920867070027931e-7,6.125074190955313e-7
1.0335570469798658,5.002305867315955e-7,5.002313673290957e-7,6.280783301654562e-7
1.0456375838926175,5.190787004723666e-7,5.190786663424153e-7,6.565062042341004e-7
1.0577181208053692,5.494546641000203e-7,5.49454491888191e-7,6.988507101246555e-7
1.0697986577181209,5.926319902299426e-7,5.926325276868366e-7,7.566708556150022e-7
1.0818791946308726,6.501398172357984e-7,6.501388300431005e-7,8.317721909310808e-7
1.0939597315436242,7.233145568000353e-7,7.233159717933676e-7,9.256479889602522e-7
1.106040268456376,8.124261887068027e-7,8.12426312275664e-7,1.038346781278238e-6
1.1181208053691276,9.150564189567217e-7,9.150567719350739e-7,1.1664900727541242e-6
1.1302013422818793,1.023873958570728e-6,1.0238748514242915e-6,1.30054229871046e-6
1.1422818791946308,1.1247744437632611e-6,1.124774105888813e-6,1.422674779303343e-6
1.1543624161073824,1.197999181500713e-6,1.197999893929721e-6,1.5084402825446407e-6
1.1664429530201341,1.2247742434711409e-6,1.2247738434851072e-6,1.5352220857913868e-6
1.1785234899328858,1.1971410602902016e-6,1.1971402806022677e-6,1.494346201221543e-6
1.1906040268456375,1.1228333779428353e-6,1.122834199069881e-6,1.3966254946103978e-6
1.2026845637583892,1.0202032437192936e-6,1.0202036660649697e-6,1.265558400903965e-6
1.2147651006711409,9.084806078942508e-7,9.084808746412936e-7,1.1251369411986204e-6
1.2268456375838925,8.013925517522208e-7,8.013930253141767e-7,9.921293175126493e-7
1.2389261744966442,7.061096125744876e-7,7.061085493312796e-7,8.750375180077745e-7
1.251006711409396,6.250091795415064e-7,6.250099862949698e-7,7.764593385963031e-7
1.2630872483221476,5.578249941395001e-7,5.578252788639641e-7,6.957894966398455e-7
1.2751677852348993,5.03142161614499e-7,5.031418701984722e-7,6.310975847511063e-7
1.287248322147651,4.592549440032342e-7,4.592548122951107e-7,5.801600295559558e-7
1.2993288590604026,4.245674581314429e-7,4.2456758944776484e-7,5.409353466565456e-7
1.3114093959731543,3.977480779985742e-7,3.977479316135363e-7,5.117393814975254e-7
1.323489932885906,3.777663624830885e-7,3.7776676715114493e-7,4.912800204601007e-7
1.3355704697986577,3.638894849592419e-7,3.63889188016837e-7,4.786356757779616e-7
1.3476510067114094,3.5565047292294775e-7,3.5565056833979715e-7,4.732172741557504e-7
1.359731543624161,3.528323029362767e-7,3.528317102963245e-7,4.747297139258943e-7
1.3718120805369127,3.5543659894021854e-7,3.5543663062733607e-7,4.831361558968374e-7
1.3838926174496644,3.636700126354221e-7,3.6367025263887697e-7,4.986206372653465e-7
1.395973154362416,3.779070423370933e-7,3.779075540183914e-7,5.215372976830447e-7
1.4080536912751678,3.986385134380979e-7,3.986383650408455e-7,5.523253509846369e-7
1.4201342281879195,4.263615653003998e-7,4.263616188811044e-7,5.913566255408512e-7
1.4322147651006711,4.6139094223833136e-7,4.6139033476200717e-7,6.386692892139539e-7
1.4442953020134228,5.035218999682577e-7,5.035215769973715e-7,6.935385702474158e-7
1.4563758389261745,5.515474926310448e-7,5.515465445522976e-7,7.538725106468212e-7
1.4684563758389262,6.026678188440312e-7,6.026675646234772e-7,8.155491057700377e-7
1.4805369127516776,6.520894025173505e-7,6.520886634593278e-7,8.720636175087595e-7
1.4926174496644293,6.932848948381534e-7,6.932839605241843e-7,9.151139160676874e-7
1.504697986577181,7.194115094529636e-7,7.194111089093011e-7,9.366095483634516e-7
1.5167785234899327,7.256452695775461e-7,7.256461598697267e-7,9.316359861023774e-7
1.5288590604026844,7.11171177296123e-7,7.11170537518954e-7,9.006609825104513e-7
1.540939597315436,6.793846246624487e-7,6.793843541073918e-7,8.493200841861427e-7
1.553020134228188,6.362370291862202e-7,6.362371432262809e-7,7.85944866809811e-7
1.5651006711409396,5.879659221698187e-7,5.879673078084599e-7,7.186416728289823e-7
1.5771812080536913,5.395519302679373e-7,5.395511423723545e-7,6.534962136402715e-7
1.589261744966443,4.942148199116494e-7,4.942149605561352e-7,5.941803718959802e-7
1.6013422818791947,4.536547399003744e-7,4.536548377127731e-7,5.423988001520706e-7
1.6134228187919464,4.1850166073137455e-7,4.1850219432627123e-7,4.985666387093358e-7
1.625503355704698,3.8875961917384546e-7,3.8875999586200704e-7,4.6239104450302314e-7
1.6375838926174497,3.641176107023151e-7,3.641176587609464e-7,4.332677624920119e-7
1.6496644295302014,3.4414747088557994e-7,3.4414772154764916e-7,4.105157653580545e-7
1.661744966442953,3.2841693669926215e-7,3.2841655299244173e-7,3.935007698762759e-7
1.6738255033557048,3.16540374822999e-7,3.16540887188929e-7,3.816918576341351e-7
1.6859060402684565,3.0821264084310856e-7,3.082131473234833e-7,3.7468118863474403e-7
1.6979865771812082,3.032096812471391e-7,3.032098391549295e-7,3.7218448443246506e-7
1.7100671140939598,3.0139088371514256e-7,3.0139085690852903e-7,3.7403133093927635e-7
1.7221476510067115,3.0269304723659124e-7,3.02693128310273e-7,3.8014862954417703e-7
1.7342281879194632,3.071184988765175e-7,3.0711887565683795e-7,3.905365238945662e-7
1.7463087248322149,3.1471656927356263e-7,3.1471620725735974e-7,4.05232930993669e-7
1.7583892617449666,3.2554765692864226e-7,3.2554738847244205e-7,4.242599837860555e-7
1.7704697986577183,3.3963782442609424e-7,3.396380763295155e-7,4.475435830358981e-7
1.78255033557047,3.5690102049178486e-7,3.5690002190910495e-7,4.747974822770659e-7
1.7946308724832216,3.770232977591679e-7,3.770227045443569e-7,5.053695099858895e-7
1.8067114093959733,3.9934050658749603e-7,3.993402755076769e-7,5.380653434166201e-7
1.818791946308725,4.2270306554712706e-7,4.227034505089836e-7,5.709995169522717e-7
1.8308724832214767,4.4541981383411187e-7,4.454200380481181e-7,6.015687703018185e-7
1.8429530201342281,4.6535435243047573e-7,4.653540804195491e-7,6.266693568386778e-7
1.8550335570469798,4.802517647286973e-7,4.802519054321611e-7,6.432307972927512e-7
1.8671140939597315,4.882600227961491e-7,4.882593242090301e-7,6.489760253986204e-7
1.8791946308724832,4.884424214222323e-7,4.884429968079164e-7,6.431115534748602e-7
1.8912751677852349,4.810587628563744e-7,4.810582162737787e-7,6.265894748278366e-7
1.9033557046979865,4.674211416694268e-7,4.674203270629918e-7,6.017897694650011e-7
1.9154362416107382,4.4946751007028873e-7,4.494670601595406e-7,5.71807004142614e-7
1.92751677852349,4.2924801021571387e-7,4.2924811855331735e-7,5.397045505236423e-7
1.9395973154362416,4.0854770126511174e-7,4.0854678169903354e-7,5.08013003225514e-7
1.9516778523489933,3.8870438944410755e-7,3.8870488531893153e-7,4.78540954849723e-7
1.963758389261745,3.7061271886832854e-7,3.7061247352794905e-7,4.524157647300002e-7
1.9758389261744966,3.5478577307491136e-7,3.547858855491644e-7,4.3023366593942636e-7
1.9879194630872483,3.4147087018212043e-7,3.4147122438328574e-7,4.122289379119411e-7
2.0,3.307368905408232e-7,3.307379052085829e-7,3.98416393806783e-7

==> graphics/Results/RCS_100MHz.csv <==
Theta, RCS, dRCS_FD, dRCS_WS
-179.4270422048692, 10.9511710505169, -77.49295437696871, -77.49791088277617
-178.43340840259287, 10.947268521815467, -77.49834316771577, -77.50334209374978
-177.43977460031653, 10.939742432435427, -77.50871179684006, -77.5137566332497
-176.44614079804023, 10.928591571717593, -77.5240602688903, -77.52913497309856
-175.45250699576388, 10.913814133468918, -77.544381381274, -77.54950626441477
-174.4588731934876, 10.895407702768285, -77.56967367861277, -77.57484845584888
-173.46523939121124, 10.87336923840371, -77.5999292483412, -77.60515475073638
-172.47160558893492, 10.847695050874748, -77.6351367598795, -77.64041690137388
-171.47797178665857, 10.818380775877523, -77.67529129192506, -77.68062513246409
-170.48433798438228, 10.785421343172633, -77.72037770239575, -77.72576805051749
-169.49070418210593, 10.748810940717114, -77.77038764333076, -77.77583253849586
-168.49707037982964, 10.708542973924338, -77.82530180929359, -77.83080363487937
-167.5034365775533, 10.664610019894202, -77.88510574902888, -77.89066439623807
-166.50980277527697, 10.61700377643774, -77.94977926776207, -77.95539574228661
-165.51616897300065, 10.565715005696141, -78.0193018051216, -78.02497628230314
-164.52253517072432, 10.510733472132896, -78.09365168205149, -78.09938212169918
-163.528901368448, 10.452047874652928, -78.17279869891642, -78.17858664743838
-162.53526756617168, 10.389645772575857, -78.25671563932985, -78.26256029092403
-161.54163376389533, 10.32351350516423, -78.34536977154761, -78.35127026690765
-160.547999961619, 10.253636104377065, -78.43872579407073, -78.4446802869216
-159.5543661593427, 10.179997200487453, -78.53674356366909, -78.54275024571079
-158.56073235706637, 10.102578920169075, -78.63937782834793, -78.64543587914012
-157.56709855479005, 10.02136177662036, -78.7465805125893, -78.75268839209112
-156.57346475251373, 9.93632455125521, -78.85830051865388, -78.86445405494672
-155.5798309502374, 9.847444166447778, -78.97447484444304, -78.98067376740302
-154.5861971479611, 9.754695548772562, -79.09504313959236, -79.1012825885603
-153.59256334568477, 9.658051482133814, -79.21993261782669, -79.22620923254303
-152.59892954340845, 9.557482450124635, -79.3490661797164, -79.35537552930134
-151.60529574113212, 9.452956466901183, -79.48235732110494, -79.48869585077159
-150.61166193885578, 9.344438895797168, -79.61971533441536, -79.6260765032468
-149.61802813657945, 9.231892254840444, -79.76103645470033, -79.76741508764901
-148.62439433430313, 9.11527600826479, -79.90620992004025, -79.91259983043778
-147.6307605320268, 8.994546343039692, -80.05511484698245, -80.06150888915073
-146.6371267297505, 8.869655929364788, -80.2076209151921, -80.21400963809127
-145.64349292747417, 8.740553663997662, -80.363582242294, -80.36995794147128
-144.64985912519785, 8.607184395203292, -80.52284221303937, -80.52919742341336
-143.6562253229215, 8.469488628031593, -80.68523606054922, -80.69155874662869
-142.6625915206452, 8.327402208549145, -80.85057968820783, -80.85685891432432
-141.66895771836886, 8.180855985573176, -81.01867592485527, -81.0249006129444
-140.67532391609257, 8.02977544838514, -81.18931427132877, -81.19547161669189
-139.68169011381622, 7.874080338841905, -81.36226913357463, -81.36834427835198
-138.6880563115399, 7.713684236261919, -81.53729458319779, -81.5432751346651
-137.69442250926355, 7.5484941134483305, -81.7141348435908, -81.72000465824512
-136.70078870698725, 7.37840986223702, -81.89251732380552, -81.89825719163997
-135.7071549047109, 7.2033237870361315, -82.07214302553339, -82.07774110235823
-134.7135211024346, 7.0231200649791345, -82.25271538163618, -82.25814920026137
-133.71988730015826, 6.837674171575756, -82.43390385046831, -82.4391594603083
-132.72625349788197, 6.646852271145345, -82.61538034893954, -82.62043609385749
-131.73261969560562, 6.450510571917935, -82.79679425747581, -82.80163101016566
-130.7389858933293, 6.248494646543314, -82.97778853862957, -82.9823857059422
-129.74535209105298, 6.040638719961406, -83.15799330431828, -83.16233361442558
-128.75171828877666, 5.826764928268707, -83.33703967339966, -83.34110293610539
-127.75808448650034, 5.606682554535503, -83.51455272772732, -83.5183199607147
-126.764450684224, 5.380187250696265, -83.69016124623462, -83.69361287443564
-125.77081688194767, 5.147060258950717, -83.86349837478924, -83.86661602761977
-124.77718307967136, 4.90706765195923, -84.03420615944717, -84.03697461724782
-123.78354927739503, 4.659959619027566, -84.20194603894473, -84.20434971569641
-122.78991547511872, 4.4054698361622115, -84.36639461892614, -84.36842355434295
-121.79628167284238, 4.143314972301844, -84.52726451129116, -84.5289049486249
-120.80264787056606, 3.8731944035029233, -84.68428814199439, -84.68553473209656
-119.80901406828974, 3.5947902331382044, -84.83724692971518, -84.8380910526076
-118.81538026601342, 3.307767751669492, -84.985953472203, -84.98639437567915
-117.82174646373709, 3.0117765175198636, -85.13027349825981, -85.13031203991224
-116.82811266146078, 2.706452305416545, -85.2701216953025, -85.26976221777102
-115.83447885918443, 2.3914202562376525, -85.40546749313043, -85.40471715263217
-114.84084505690811, 2.0662996808630636, -85.53633459885859, -85.53520556910334
-113.8472112546318, 1.730711130407031, -85.66280667857865, -85.66131418703178
-112.85357745235547, 1.3842865604033112, -85.78502677767246, -85.78318830839189
-111.85994365007913, 1.0266837048255484, -85.9031935766794, -85.90103148786832
-110.86630984780282, 0.6576061592010771, -86.01756529913123, -86.0151043396921
-109.87267604552649, 0.27683117584692124, -86.12845252904863, -86.12572257241013
-108.87904224325018, -0.11575217598110926, -86.23622203797771, -86.23325437736685
-107.88540844097385, -0.5200910185724062, -86.34128740325204, -86.33811732391644
-106.89177463869751, -0.9358984062173157, -86.44411152447853, -86.44077493367035
-105.8981408364212, -1.3625593020022686, -86.5451958494275, -86.54173311715
-104.90450703414487, -1.7990063416432422, -86.64508452831045, -86.64153665958885
-103.91087323186855, -2.2435585216036777, -86.74435385078225, -86.740765939543
-102.91723942959223, -2.6937169329790605, -86.8436158955445, -86.84003405620672
-101.92360562731591, -3.1459155717810487, -86.94351118343157, -86.93998453103237
-100.92997182503957, -3.5952345231145255, -87.04471059335367, -87.04128973878441
-99.93633802276324, -4.035100733400564, -87.14791117043245, -87.14465021495255
-98.94270422048693, -4.457031328567853, -87.25383991321954, -87.25079498298348
-97.9490704182106, -4.850516055281316, -87.36325199000996, -87.36048304858863
-96.95543661593429, -5.203179764640864, -87.47693599408404, -87.47450622214016
-95.96180281365795, -5.501386808881862, -87.59571599955059, -87.5936934569716
-94.96816901138162, -5.7314022824729784, -87.72045868514076, -87.71891693510256
-93.97453520910531, -5.881068240560557, -87.85208139264428, -87.85110019765929
-92.98090140682898, -5.9416991150418035, -87.99156180987084, -87.99122871233068
-91.98726760455267, -5.909666821338724, -88.13995079714462, -88.14036340517879
-90.99363380227634, -5.787118458397221, -88.29839027250605, -88.29965787483786
-90.0, -5.581545992304598, -88.46813342968485, -88.47038027762969
-89.00636619772368, -5.304378153458228, -88.6505734397463, -88.65394125954809
-88.01273239544736, -4.969108408428663, -88.84727638168368, -88.8519298738486
-87.01909859317104, -4.589522477884089, -89.06002649487002, -89.0661602548358
-86.02546479089472, -4.178390771422932, -89.29088928933317, -89.29873307311306
-85.03183098861838, -3.746726717774304, -89.54228589129721, -89.55211773374171
-84.03819718634206, -3.3035251429840513, -89.81710497278479, -89.82926434448953
-83.04456338406574, -2.855822422089249, -90.11884915107916, -90.13375947831915
-82.0509295817894, -2.4089282958082405, -90.45185239326852, -90.47004817114255
-81.05729577951308, -1.9667208612303477, -90.82158351829304, -90.84375931685935
-80.06366197723676, -1.5319399997566054, -91.23512612579157, -91.26219851564818
-79.07002817496044, -1.1064475567019922, -91.70190066488567, -91.73512414537879
-78.0763943726841, -0.6914433114195431, -92.23488203980699, -92.27602813366627
-77.08276057040779, -0.28763694289058916, -92.85268220525728, -92.90437568678254
-76.08912676813146, 0.10461878130728143, -93.58346036468787, -93.64982082433137
-75.09549296585514, 0.4852268030253488, -94.47289955282207, -94.56094816384433
-74.10185916357882, 0.8542699250943488, -95.60284161468132, -95.72601406134456
-73.1082253613025, 1.2119545517252182, -97.14383262180739, -97.33324024508333
-72.11459155902617, 1.5585693106238026, -99.56173641229174, -99.9211893063101
-71.12095775674985, 1.894454852983102, -105.48752791051399, -107.2308594453024
-70.12732395447352, 2.2199819840299453, -102.69406081756749, -101.95947285677875
-69.1336901521972, 2.5355359678759064, -98.68905563945353, -98.36479192825345
-68.14005634992087, 2.8415053896373728, -96.65870432841503, -96.44162674660707
-67.14642254764455, 3.1382743698049937, -95.29743422715279, -95.12942102153974
-66.15278874536823, 3.426217236490661, -94.2792601331085, -94.13917615719873
-65.15915494309189, 3.705694993423122, -93.47177799073225, -93.34956892227645
-64.16552114081557, 3.9770530942750133, -92.80804533385094, -92.69811110561193
-63.17188733853925, 4.240620161948174, -92.24949475730122, -92.14840972098101
-62.17825353626293, 4.49670738622039, -91.77195946518145, -91.67744821294883
-61.1846197339866, 4.745608403261102, -91.3593229108693, -91.2697866307266
-60.19098593171027, 4.9875995123818475, -91.00033611245632, -90.91460502448516
-59.19735212943395, 5.222940123758645, -90.68688381052735, -90.60406669306077
-58.20371832715763, 5.451873359271911, -90.41296234248748, -90.33235271433931
-57.21008452488131, 5.6746267496508205, -90.17404342008308, -90.0950631910053
-56.216450722604975, 5.89141298669726, -89.9666729687749, -89.88883077398519
-55.222816920328654, 6.102430700914514, -89.78818779460822, -89.71106316558485
-54.22918311805233, 6.307865243416453, -89.63655781016548, -89.55976735194793
-53.235549315776005, 6.507889457317216, -89.51022260428799, -89.43342763613585
-52.241915513499684, 6.702664428469851, -89.40806345806622, -89.33092041578908
-51.24828171122336, 6.892340208854945, -89.32926343501764, -89.25145504391766
-50.25464790894703, 7.077056508437664, -89.27333140570536, -89.19453403950605
-49.26101410667071, 7.256943353139562, -89.24006156398322, -89.15992844772546
-48.267380304394386, 7.432121707893364, -89.22947746460616, -89.1476658887041
-47.273746502118065, 7.602704064688323, -89.2419027225767, -89.15803013912218
-46.280112699841744, 7.76879499617146, -89.27793732894308, -89.1915722012621
-45.28647889756541, 7.930491675818603, -89.33845993663681, -89.24913391686614
-44.29284509528909, 8.087884365983873, -89.42471415078741, -89.3318864635396
-43.29921129301277, 8.241056875315214, -89.53834979722367, -89.4413877616864
-42.30557749073644, 8.390086987122832, -89.68152492581314, -89.5796652660924
-41.31194368846012, 8.53504686032418, -89.85701679615974, -89.7493343918899
-40.3183098861838, 8.67600340458522, -90.06842446095602, -89.95376894724436
-39.32467608390747, 8.813018631243262, -90.32041757690811, -90.19735031694246
-38.33104228163115, 8.946149981542117, -90.61918683605452, -90.4858405007136
-37.33740847935482, 9.075450633643474, -90.97310711430299, -90.82695821184585
-36.3437746770785, 9.20096978980258, -91.39371551472841, -91.23130419283426
-35.35014087480217, 9.32275294501797, -91.89759755373046, -91.71392231239477
-34.35650707252585, 9.440842138383559, -92.50967265381973, -92.29710223587537
-33.36287327024952, 9.555276188292636, -93.2697122913618, -93.01583316851213
-32.3692394679732, 9.666090912564803, -94.24726552934993, -93.92963165817774
-31.375605665696877, 9.773319334492397, -95.58096615339751, -95.15248960074993
-30.381971863420553, 9.876991875731838, -97.61830753270044, -96.94968311408036
-29.38833806114423, 9.977136536896976, -101.82316585938776, -100.24076785301139
-28.3947042588679, 10.073779066649237, -103.47360193395959, -107.95946935962974
-27.401070456591576, 10.166943120018558, -98.00006927047616, -98.87661062711459
-26.407436654315255, 10.256650406634417, -95.61524546689334, -96.09949196465081
-25.41380285203893, 10.34292082949401, -94.06310383615518, -94.39551995822505
-24.420169049762602, 10.425772614846649, -92.90972483888851, -93.16159238768519
-23.426535247486285, 10.505222433728607, -91.99284484416624, -92.19485683746936
-22.432901445209957, 10.581285515641245, -91.2338910114598, -91.40199160566755
-21.439267642933633, 10.653975754827062, -90.5886773840681, -90.7322621829053
-20.445633840657308, 10.723305809562067, -90.02994619793614, -90.15500571083308
-19.452000038380984, 10.78928719485055, -89.53973081964551, -89.65027454416952
-18.45836623610466, 10.851930368877145, -89.10546929299841, -89.20436877373982
-17.46473243382834, 10.911244813543217, -88.71814663581662, -88.8074803131124
-16.47109863155201, 10.967239109387632, -88.37098491660598, -88.45235375205013
-15.477464829275688, 11.019921005167712, -88.05887124066317, -88.13347906699555
-14.483831026999365, 11.069297482353928, -87.77776600764378, -87.84658134434687
-13.49019722472304, 11.115374814769222, -87.5244989279964, -87.5882854204339
-12.496563422446714, 11.158158623585559, -87.29650008931925, -87.35588818081871
-11.50292962017039, 11.19765392787043, -87.09168090758189, -87.14719964311136
-10.509295817894065, 11.233865190859383, -86.90835675775672, -86.96042941919272
-9.51566201561774, 11.266796362113961, -86.74510429504505, -86.79410396759594
-8.522028213341418, 11.296450915708675, -86.60078830649907, -86.64700526391482
-7.528394411065092, 11.322831884576791, -86.47441558277717, -86.51812470938114
-6.534760608788768, 11.34594189112967, -86.36520140292127, -86.40662810947009
-5.541126806512444, 11.365783174252233, -86.27248138457935, -86.31182885620804
-4.54749300423612, 11.382357612763991, -86.19573498764412, -86.23316731103
-3.553859201959796, 11.3956667454228, -86.134522156353, -86.17019497071354
-2.560225399683472, 11.40571178753701, -86.08852693409776, -86.12261406124459
-1.5665915974071476, 11.412493644240417, -86.05750013362513, -86.0900631182842
-0.5729577951308232, 11.41601292047291, -86.04126857923191, -86.07242167940078
0.5729577951308232, 11.416021025856466, -86.04082369443383, -86.0704339295533
1.5665915974071476, 11.412515805333536, -86.05627595655682, -86.08465908617737
2.560225399683472, 11.405748002131626, -86.08652593178691, -86.11374079618261
3.553859201959796, 11.395717009921496, -86.1317371958293, -86.15778218427735
4.54749300423612, 11.382421922196013, -86.19212708344108, -86.21710790224384
5.541126806512444, 11.365861522295681, -86.26802631604752, -86.2919870630835
6.534760608788768, 11.346034270139935, -86.35985117453293, -86.38283135258023
7.528394411065092, 11.322938285620907, -86.46813170673576, -86.49015875601316
8.522028213341418, 11.29657132860592, -86.59352971572176, -86.61460790030762
9.51566201561774, 11.266930775482425, -86.73679144590136, -86.75695676501086
10.509295817894065, 11.234013592168377, -86.8989074616589, -86.91814701204314
11.50292962017039, 11.197816303498803, -87.08099294692589, -87.0993156944108
12.496563422446714, 11.158334958885693, -87.28444515688727, -87.30183684977219
13.49019722472304, 11.115565094136816, -87.51094727272466, -87.52737659970576
14.483831026999365, 11.069501689303241, -87.76253276086433, -87.77796708269706
15.477464829275688, 11.0201391224123, -88.04172492368073, -88.05610723054943
16.47109863155201, 10.967471118926348, -88.35164973923084, -88.36490273131506
17.46473243382834, 10.911490696751509, -88.69625611859867, -88.708264750203
18.45836623610466, 10.852190106603242, -89.08057419087805, -89.09119948141246
19.452000038380984, 10.789560767516699, -89.51119987049523, -89.52024314667538
20.445633840657308, 10.723593197270532, -89.9969666422261, -90.00413973922187
21.439267642933633, 10.654276937470533, -90.5500510707028, -90.55494445409558
22.432901445209957, 10.58160047301784, -91.18791838609823, -91.18992008499342
23.426535247486285, 10.50555114566103, -91.93684467581718, -91.93502653981108
24.420169049762602, 10.426115061305357, -92.83919846136885, -92.83193987626407
25.41380285203893, 10.343276990724128, -93.9696787344206, -93.95399853281097
26.407436654315255, 10.257020263286293, -95.48017707200871, -95.44951664215118
27.401070456591576, 10.167326653281643, -97.76541526156942, -97.70007269551691
28.3947042588679, 10.074176258388787, -102.6888712146208, -102.44949372096691
29.38833806114423, 9.977547369793706, -102.4615432364474, -102.74150156450489
30.381971863420553, 9.877416333423737, -97.85165400796431, -97.95908110444854
31.375605665696877, 9.773757401718573, -95.72633435682064, -95.79911068583051
32.3692394679732, 9.666542575310634, -94.35415488389138, -94.41206280484293
33.36287327024952, 9.555741433936022, -93.35499695229203, -93.40471481677524
34.35650707252585, 9.441320955841386, -92.58116816861843, -92.62565989423202
35.35014087480217, 9.323245324892095, -91.95957057748771, -92.00044524066371
36.3437746770785, 9.20147572452452, -91.44867665034684, -91.48694553750781
37.33740847935482, 9.07597011761669, -91.02272112033586, -91.05903175812131
38.33104228163115, 8.946683011280832, -90.6646189269141, -90.69941161160962
39.32467608390747, 8.813565205505881, -90.36246474155965, -90.3960811639291
40.3183098861838, 8.676563524501107, -90.10772244225376, -90.14040173854767
41.31194368846012, 8.535620529511181, -89.89403390875736, -89.92598417630896
42.30557749073644, 8.390674211793124, -89.71662016402112, -89.74800599440668
43.29921129301277, 8.241657664366143, -89.57182998682808, -89.60277535510583
44.29284509528909, 8.088498731069935, -89.45681818477938, -89.48744310681906
45.28647889756541, 7.931119631399794, -89.36938993324227, -89.39980764454482
46.280112699841744, 7.769436559532149, -89.30788298917886, -89.33818029999946
47.273746502118065, 7.603359255919532, -89.27101631499337, -89.30129172986419
48.267380304394386, 7.432790549829626, -89.25788995578024, -89.28822719078256
49.26101410667071, 7.257625871239891, -89.26788998095677, -89.29838310273688
50.25464790894703, 7.077752730597329, -89.30070741782666, -89.33144018655744
51.24828171122336, 6.8930501651316725, -89.35627519770674, -89.38735042565192
52.241915513499684, 6.703388150705054, -89.4348252236935, -89.46633656700382
53.235549315776005, 6.508626978627195, -89.53684817155091, -89.56890411856156
54.22918311805233, 6.3086165975232475, -89.66313683119084, -89.6958670350152
55.222816920328654, 6.103195921279213, -89.81484767611988, -89.84838972541237
56.216450722604975, 5.892192105408372, -89.99353128679458, -90.02804993406676
57.21008452488131, 5.67541979601044, -90.20123909914622, -90.23692984741224
58.20371832715763, 5.452680358006782, -90.44065555191747, -90.47774714582309
59.19735212943395, 5.2237610927662566, -90.7152584857633, -90.75404487550156
60.19098593171027, 4.988434459898545, -91.02963040847762, -91.07047128132561
61.1846197339866, 4.746457324310378, -91.38982587725712, -91.43320274558357
62.17825353626293, 4.497570258163614, -91.80405971399374, -91.85060448816584
63.17188733853925, 4.241496938912894, -92.28371631859446, -92.33430669920318
64.16552114081557, 3.977943700177498, -92.8451450271393, -92.90105182365306
65.15915494309189, 3.706599313226029, -93.51289982969803, -93.5760850287129
66.15278874536823, 3.427135105240187, -94.32626887764823, -94.39994666899929
67.14642254764455, 3.139205558868335, -95.35374424943845, -95.44381139111499
68.14005634992087, 2.842449589403138, -96.73158011114307, -96.85076227961255
69.1336901521972, 2.5364927659779593, -98.79902659965876, -98.98407562204939
70.12732395447352, 2.220950837897205, -102.95831602218422, -103.43389780323216
71.12095775674985, 1.8954350551905033, -105.05345088593415, -104.40981785096233
72.11459155902617, 1.559559945107523, -99.4542536598799, -99.27694454101982
73.1082253613025, 1.2129544384131883, -97.08625038979355, -96.98845192530985
74.10185916357882, 0.8552775498786153, -95.565359003888, -95.50047346632958
75.09549296585514, 0.4862402292668955, -94.44622311357551, -94.39934504511847
76.08912676813146, 0.10563553824113044, -93.56349391164031, -93.52798647600814
77.08276057040779, -0.286620000310148, -92.837268856604, -92.80960580508363
78.0763943726841, -0.6904301773452058, -92.22274560169096, -92.20082722353683
79.07002817496044, -1.1054432901076452, -91.69221984411107, -91.67470408015998
80.06366197723676, -1.5309509861257835, -91.22734461693088, -91.21331730992672
81.05729577951308, -1.9657551217331768, -90.81530905627883, -90.80412181414559
82.0509295817894, -2.4079958374878494, -90.44679353697512, -90.43797113275211
83.04456338406574, -2.854935607186118, -90.11478785477748, -90.10797243432961
84.03819718634206, -3.3026990288208395, -89.81387195129281, -89.80878510700735
85.03183098861838, -3.7459792767636517, -89.53974619821814, -89.53617131330157
86.02546479089472, -4.17774284311988, -89.28893464176285, -89.28669701010948
87.01909859317104, -4.588997241007497, -89.05856809727536, -89.05752665902656
88.01273239544736, -4.968730120647403, -88.84623947196997, -88.84627838570027
89.00636619772368, -5.304169950395099, -88.64989701204019, -88.65091935722555
90.0, -5.581526743212734, -88.46776392055457, -88.46968864915749
90.99363380227634, -5.787299083452352, -88.29828159262759, -88.30103936109806
91.98726760455267, -5.910046979605724, -88.14006313731383, -88.14359451096277
92.98090140682898, -5.9422654652981866, -87.9918600375118, -87.99611299835917
93.97453520910531, -5.881795200571286, -87.85253454254618, -87.85746307416221
94.96816901138162, -5.732255320958373, -87.72103804151804, -87.72660151715715
95.96180281365795, -5.50232727383448, -87.59639618738406, -87.60255723749823
96.95543661593429, -5.204169746110701, -87.47769339415846, -87.48441838521987
97.9490704182106, -4.851522055031127, -87.36406512571818, -87.3713222930682
98.94270422048693, -4.4580262373975, -87.25468909402107, -87.26244776027684
99.93633802276324, -4.036064286305379, -87.14877794653393, -87.1570093095329
100.92997182503957, -3.5961527344890247, -87.04557767932533, -87.05425313774484
101.92360562731591, -3.14677967136735, -86.9443636739577, -86.95345454206569
102.91723942959223, -2.6945221835973676, -86.84443731637779, -86.8539166426372
103.91087323186855, -2.244303135128334, -86.74513190218426, -86.75497024748579
104.90450703414487, -1.799690583728142, -86.6458052424109, -86.6559747165293
105.8981408364212, -1.3631848002839257, -86.54584881254206, -86.5563196836863
106.89177463869751, -0.9364676400594603, -86.44468516306178, -86.45542749122268
107.88540844097385, -0.5206069558332711, -86.3417732759967, -86.35275618120716
108.87904224325018, -0.11621802207984619, -86.23661004091628, -86.24780287772617
109.87267604552649, 0.27641214635049166, -86.12873653918197, -86.14010738277345
110.86630984780282, 0.6572307120551606, -86.01773854600707, -86.02925580083074
111.85994365007913, 1.0263487142802377, -85.9032526399753, -85.9148840042354
112.85357745235547, 1.3839890490680042, -85.78496750707134, -85.7966807552427
113.8472112546318, 1.730448289985904, -85.6626265776441, -85.67439031242333
114.84084505690811, 2.0660688802386753, -85.53603254055699, -85.54781436915773
115.83447885918443, 2.3912190413874104, -85.40504294025668, -85.41681320014719
116.82811266146078, 2.7062783942365884, -85.26957581366689, -85.28130592686865
117.82174646373709, 3.0116277916412355, -85.12960939073915, -85.14126985283028
118.81538026601342, 3.3076422466624313, -84.9851727709378, -84.9967388618431
119.80901406828974, 3.5946861280245326, -84.83635432216843, -84.84780091452225
120.80264787056606, 3.873110010170742, -84.68329106436599, -84.69459471707859
121.79628167284238, 4.143248725194236, -84.52616588862244, -84.53730566967225
122.78991547511872, 4.405420282460647, -84.36520165932345, -84.37616122724135
123.78354927739503, 4.659925409451505, -84.20066275139837, -84.21142582258656
124.77718307967136, 4.907047532235695, -84.03284418209407, -84.04339550918296
125.77081688194767, 5.147053061966247, -83.86206293505252, -83.87239248006749
126.764450684224, 5.380191889314618, -83.68866069194624, -83.69875961023789
127.75808448650034, 5.606698015050419, -83.51299475871416, -83.52285515478894
128.75171828877666, 5.826790264450605, -83.33543075927005, -83.34504771527655
129.74535209105298, 6.040673047653159, -83.15634101554312, -83.16571156437483
130.7389858933293, 6.248537138759592, -82.97609728963457, -82.98522239550917
131.73261969560562, 6.45056045440244, -82.79507602407392, -82.80395354130427
132.72625349788197, 6.646908818343973, -82.6136410386147, -82.62227268356325
133.71988730015826, 6.837736702984549, -82.43214909624349, -82.44053905892152
134.7135211024346, 7.0231879418306375, -82.2509469030536, -82.25910114879385
135.7071549047109, 7.203396409289563, -82.0703730879392, -82.07829482994812
136.70078870698725, 7.37848666584238, -81.89074707149189, -81.89844195294248
137.69442250926355, 7.548574567855516, -81.7123716666451, -81.71984930952553
138.6880563115399, 7.713767842150575, -81.53554276586217, -81.54280794656756
139.68169011381622, 7.874166626049277, -81.36053094762063, -81.367592782753
140.67532391609257, 8.029863974011587, -81.1875954892223, -81.1944624846843
141.66895771836886, 8.18094633224779, -81.01698043117288, -81.0236595608059
142.6625915206452, 8.327493982839107, -80.84890965536447, -80.85541063427007
143.6562253229215, 8.469581458981125, -80.68359287151685, -80.68992685920257
144.64985912519785, 8.607277932989245, -80.52123144815376, -80.52740444850643
145.64349292747417, 8.740647578690728, -80.36200279307883, -80.36802528514777
146.6371267297505, 8.869749909785778, -80.20607763308513, -80.21195759262818
147.6307605320268, 8.994640095702467, -80.05360993315561, -80.05935664394403
148.62439433430313, 9.115369256397113, -79.90474398493463, -79.91036549167927
149.61802813657945, 9.231984737476315, -79.7596095030803, -79.7651157049279
150.61166193885578, 9.344530366933743, -79.61833120385302, -79.62372810146749
151.60529574113212, 9.453046694715113, -79.48101552319865, -79.48631346600342
152.59892954340845, 9.557571216242414, -79.34776816462589, -79.35297324737986
153.59256334568477, 9.658138580951837, -79.21867933075518, -79.22380022942984
154.5861971479611, 9.754780786822979, -79.09383368626969, -79.09887917163266
155.5798309502374, 9.847527361806364, -78.97331129707817, -78.97828741699179
156.57346475251373, 9.936405532988564, -78.85718134849813, -78.86209546556802
157.56709855479005, 10.021440384268912, -78.74550975581519, -78.75036751292784
158.56073235706637, 10.102655003264365, -78.63835487455951, -78.64316195342343
159.5543661593427, 10.18007061810051, -78.53576584215165, -78.54053184873177
160.547999961619, 10.25370672469651, -78.43779532382523, -78.44252536247006
161.54163376389533, 10.323581205102283, -78.34448876083894, -78.34918616199167
162.53526756617168, 10.389710437400662, -78.25588036789183, -78.26055378866849
163.528901368448, 10.452109397645534, -78.17201126996451, -78.17666399809934
164.52253517072432, 10.51079175426819, -78.09291168978196, -78.09754907176023
165.51616897300065, 10.565769955346287, -78.01861130747204, -78.02323810164371
166.50980277527697, 10.617055309097418, -77.94913572478833, -77.95375724943055
167.5034365775533, 10.664658057926456, -77.8845093538601, -77.88912998170491
168.49707037982964, 10.708587446326625, -77.82475232559717, -77.82937728267018
169.49070418210593, 10.748851782906945, -77.76988632376387, -77.77451784575317
170.48433798438228, 10.785458496791735, -77.71992550918927, -77.7245682454025
171.47797178665857, 10.818414188614788, -77.6748836928565, -77.67954309029686
172.47160558893492, 10.847724676306678, -77.6347787602855, -77.63945515908244
173.46523939121124, 10.873395035852845, -77.5996167939398, -77.60431551965937
174.4588731934876, 10.895429637178522, -77.56940942229866, -77.5741336329346
175.45250699576388, 10.913832175298005, -77.54416526491808, -77.54891744185588
176.44614079804023, 10.928605696846333, -77.52388981967955, -77.52867344643788
177.43977460031653, 10.939752622093197, -77.50859029090344, -77.51342324204862
178.43340840259287, 10.947274762522536, -77.4982682884723, -77.50313761807232
179.4270422048692, 10.951173334042668, -77.4929280646667, -77.49783539736056

==> graphics/Results/RCS_200MHz.csv <==
Theta, RCS, dRCS_FD, dRCS_WS
-179.4270422048692, 14.137080193122745, -77.13309262864563, -77.15678698085087
-178.43340840259287, 14.131381630466958, -77.13789845386442, -77.16220771497377
-177.43977460031653, 14.120437328632766, -77.14707000793537, -77.17197700671176
-176.44614079804023, 14.104247923287742, -77.16061106202588, -77.18608757455105
-175.45250699576388, 14.082814332772317, -77.17854567123959, -77.20458454252964
-174.4588731934876, 14.056137740808662, -77.20088907760187, -77.22747277878096
-173.46523939121124, 14.02421957355209, -77.22766890814714, -77.25477797240636
-172.47160558893492, 13.987061470984202, -77.25891869270413, -77.28653130527081
-171.47797178665857, 13.94466525264412, -77.29467660147394, -77.32276954075724
-170.48433798438228, 13.89703287769034, -77.3349812391062, -77.36353512449247
-169.49070418210593, 13.844166399281077, -77.37988287828388, -77.40887629729525
-168.49707037982964, 13.786067913253486, -77.42943444262451, -77.45884722082452
-167.5034365775533, 13.722739501072887, -77.48369805467989, -77.51350811670004
-166.50980277527697, 13.654183167012102, -77.54273720872895, -77.57292542022782
-165.51616897300065, 13.580400769506262, -77.6066260618123, -77.6371719503037
-164.52253517072432, 13.501393946612394, -77.67543921124738, -77.7063270975914
-163.528901368448, 13.41716403548278, -77.74926911977855, -77.78047703368445
-162.53526756617168, 13.327711985739143, -77.82820221824173, -77.85971494467792
-161.54163376389533, 13.233038266608386, -77.9123345898456, -77.94414129340095
-160.547999961619, 13.13314276765155, -78.00177840072581, -78.03386411551409
-159.5543661593427, 13.028024692886094, -78.09664533792169, -78.12899935577177
-158.56073235706637, 12.917682448065495, -78.19705534971811, -78.22967125201399
-157.56709855479005, 12.802113520840805, -78.30314087710428, -78.33601277591202
-156.57346475251373, 12.68131435348849, -78.41504063170989, -78.44816614119313
-155.5798309502374, 12.555280207842301, -78.53290183237998, -78.5662833920533
-154.5861971479611, 12.424005022020253, -78.6568879727619, -78.69052708680893
-153.59256334568477, 12.287481258487825, -78.78716197396751, -78.82107109461379
-152.59892954340845, 12.145699742945625, -78.92391278292578, -78.95810152639405
-151.60529574113212, 11.998649493478426, -79.06733188549224, -79.10181782516659
-150.61166193885578, 11.84631753934717, -79.21762718908943, -79.25243404579247
-149.61802813657945, 11.688688728753803, -79.37502737646665, -79.41018036021396
-148.62439433430313, 11.52574552485805, -79.53977398197014, -79.57530483164581
-147.6307605320268, 11.357467789277905, -79.71212565768509, -79.74807551044834
-146.6371267297505, 11.18383255226572, -79.89237084150952, -79.92878291605231
-145.64349292747417, 11.0048137687203, -80.08081537538688, -80.11774298405841
-144.64985912519785, 10.82038205917705, -80.2777973644115, -80.3153005764858
-143.6562253229215, 10.63050443491864, -80.48368637032783, -80.52183367742968
-142.6625915206452, 10.43514400637216, -80.69889212645452, -80.73775842794453
-141.66895771836886, 10.234259674016553, -80.92385839744546, -80.96353519534647
-140.67532391609257, 10.027805801122051, -81.15909336197035, -81.19967592690267
-139.68169011381622, 9.815731867801684, -81.40515480209542, -81.44675311112728
-138.6880563115399, 9.597982106082569, -81.66267096648343, -81.70541076894644
-137.69442250926355, 9.374495116031534, -81.93235627639895, -81.97637803249997
-136.70078870698725, 9.14520346342021, -82.21502159366509, -82.26048605712609
-135.7071549047109, 8.910033260027244, -82.51160389157539, -82.55868927594051
-134.7135211024346, 8.668903728498751, -82.82317227406156, -82.87209238288398
-133.71988730015826, 8.421726754784043, -83.15099383004704, -83.20198497624297
-132.72625349788197, 8.168406432615564, -83.49654190866522, -83.54988660159206
-131.73261969560562, 7.908838606411711, -83.86158201752103, -83.91760614987948
-130.7389858933293, 7.642910421491877, -84.2482266352832, -84.30732144304241
-129.74535209105298, 7.370499893780085, -84.65905130434518, -84.72168780810675
-128.75171828877666, 7.091475515475471, -85.09723441958894, -85.16398927227976
-127.75808448650034, 6.805695918791685, -85.56676179628178, -85.63835413409109
-126.764450684224, 6.513009627215967, -86.07271728903461, -86.15007083758192
-125.77081688194767, 6.213254933344288, -86.62175269984431, -86.7060658914061
-124.77718307967136, 5.9062599549054, -87.22275821235306, -87.31565503748885
-123.78354927739503, 5.591842937007239, -87.88802628738806, -87.99177954379884
-122.78991547511872, 5.269812890123353, -88.63522767402826, -88.75315999875453
-121.79628167284238, 4.9399706814516335, -89.49105048763256, -89.62832930492482
-120.80264787056606, 4.60211073407322, -90.49860859336506, -90.66393661547855
-119.80901406828974, 4.256023536477023, -91.73444127093316, -91.9442472634108
-118.81538026601342, 3.901499227928733, -93.35538939515376, -93.64690428380388
-117.82174646373709, 3.538332607228272, -95.77501776115744, -96.26720408599887
-116.82811266146078, 3.166330019104484, -101.03853213265118, -102.83979857544873
-115.83447885918443, 2.7853187105349555, -100.18200784468365, -99.17107182678026
-114.84084505690811, 2.39515942649077, -95.85643305357344, -95.47917615309015
-113.8472112546318, 1.9957632395053184, -93.84261323841767, -93.61696020261073
-112.85357745235547, 1.5871138880257727, -92.5511717655773, -92.39389260252834
-111.85994365007913, 1.1692972394571586, -91.61860263646666, -91.50041290403813
-110.86630984780282, 0.7425398913386322, -90.901460915473, -90.80868535054563
-109.87267604552649, 0.30725935604345733, -90.32815660691486, -90.25331622800786
-108.87904224325018, -0.13587131689415047, -89.85771049569024, -89.7962669560068
-107.88540844097385, -0.5858413627568044, -89.46440225353092, -89.41339822379243
-106.89177463869751, -1.04119955974349, -89.1309830277105, -89.08838566959693
-105.8981408364212, -1.499928796355571, -88.84528349879358, -88.80963618498859
-104.90450703414487, -1.9592981102828877, -88.59836512592297, -88.5685874413541
-103.91087323186855, -2.415696978552079, -88.38343639829141, -88.35870705812441
-102.91723942959223, -2.8644647252233657, -88.19519350719929, -88.17487217946893
-101.92360562731591, -3.299740479103295, -88.02938925961612, -88.0129682641797
-100.92997182503957, -3.714376142240025, -87.88255263226594, -87.86962040190122
-99.93633802276324, -4.09997360370687, -87.75178826491334, -87.7420080514942
-98.94270422048693, -4.447120352343421, -87.63464393814608, -87.62773414579914
-97.9490704182106, -4.745891082145536, -87.52900921494916, -87.52473071874064
-96.95543661593429, -4.986640498843003, -87.43304279541354, -87.43118973838139
-95.96180281365795, -5.16102654838165, -87.34512027076852, -87.34551176424822
-94.96816901138162, -5.263091494313673, -87.263792767218, -87.26626749116312
-93.97453520910531, -5.290142164235049, -87.18775834515722, -87.19216879946742
-92.98090140682898, -5.243174229906565, -87.11583786660583, -87.12204694638987
-91.98726760455267, -5.126705343408309, -87.04695783127747, -87.0548362067635
-90.99363380227634, -4.948071215260198, -86.98014031202524, -86.9895617248706
-90.0, -4.7163997075586375, -86.91448812646037, -86.92533064825048
-89.00636619772368, -4.441534187913845, -86.84918453455569, -86.86132582682978
-88.01273239544736, -4.133124240380433, -86.78348365474952, -86.79680150811902
-87.01909859317104, -3.7999934617527282, -86.71670913845851, -86.73108056256811
-86.02546479089472, -3.449792327679062, -86.6482526552217, -86.66355284706411
-85.03183098861838, -3.0888821418591386, -86.57757126160448, -86.5936743693033
-84.03819718634206, -2.722375435924456, -86.50418818809115, -86.52096695878728
-83.04456338406574, -2.3542644304755362, -86.42769103377155, -86.44501818680423
-82.0509295817894, -1.9875866345692597, -86.34773269107714, -86.3654813116847
-81.05729577951308, -1.6245950423695246, -86.26403125588402, -86.28207505928768
-80.06366197723676, -1.266915054402629, -86.17636695677263, -86.19458308339065
-79.07002817496044, -0.9156802401806248, -86.0845838969552, -86.10285298680964
-78.0763943726841, -0.5716450756970114, -85.98858747880536, -86.0067948212633
-77.08276057040779, -0.23527598513607073, -85.88834143299201, -85.90637902124713
-76.08912676813146, 0.09317657053250218, -85.78386669300839, -85.80163376314019
-75.09549296585514, 0.41362182350870835, -85.67523891422115, -85.69264177392151
-74.10185916357882, 0.7260852471881345, -85.56258161797032, -85.57953664277434
-73.1082253613025, 1.0306752861294348, -85.44606584561377, -85.46249871229034
-72.11459155902617, 1.3275580634594772, -85.32590476694025, -85.34175064312977
-71.12095775674985, 1.6169382783480208, -85.20234911755563, -85.21755275646993
-70.12732395447352, 1.8990448735418752, -85.07568215621079, -85.09019826249335
-69.1336901521972, 2.1741203601178896, -84.94621699272687, -84.96000848106405
-68.14005634992087, 2.4424129353908084, -84.81428876098724, -84.82732815349772
-67.14642254764455, 2.704170727279105, -84.68025363240321, -84.69252093306977
-66.15278874536823, 2.9596376528812125, -84.54448318309889, -84.55596512784872
-65.15915494309189, 3.2090504987767754, -84.40736047496063, -84.41804975381261
-64.16552114081557, 3.4526369228713443, -84.26927702985877, -84.27917094012366
-63.17188733853925, 3.6906141484675774, -84.13062890840811, -84.13972871285118
-62.17825353626293, 3.923188175524723, -83.99181353564774, -84.000124169083
-61.1846197339866, 4.150553375589346, -83.85322897410799, -83.86075704076984
-60.19098593171027, 4.372892368631785, -83.71527059423525, -83.72202363710687
-59.19735212943395, 4.590376104303256, -83.57832987413946, -83.58431514589034
-58.20371832715763, 4.803164088708915, -83.44279128590371, -83.44801626805352
-57.21008452488131, 5.0114047120190115, -83.30903336678452, -83.31350415533765
-56.216450722604975, 5.215235643145632, -83.17742447108033, -83.18114761855817
-55.222816920328654, 5.414784266079832, -83.04832965131973, -83.0513065729142
-54.22918311805233, 5.610168138908581, -82.92209710662675, -82.92433168697195
-53.235549315776005, 5.801495461471316, -82.7990737982038, -82.80056420304838
-52.241915513499684, 5.988865541412126, -82.67959246746672, -82.68033589846738
-51.24828171122336, 6.172369251307504, -82.56397821533533, -82.56396915932767
-50.25464790894703, 6.3520894717949705, -82.45254424604802, -82.45177714080471
-49.26101410667071, 6.528101517355135, -82.34559756780217, -82.34406399045092
-48.267380304394386, 6.700473542722159, -82.2434364170941, -82.24112511332068
-47.273746502118065, 6.869266928908749, -82.14634482004601, -82.14324745993288
-46.280112699841744, 7.034536648599069, -82.05460679330635, -82.0507098200101
-45.28647889756541, 7.196331611238966, -81.96849193937243, -81.96378310654876
-44.29284509528909, 7.354694988582243, -81.88826341131806, -81.88273061603022
-43.29921129301277, 7.5096645217603575, -81.81417727572048, -81.8078082514526
-42.30557749073644, 7.661272811159831, -81.74648023838272, -81.73926469531821
-41.31194368846012, 7.809547590535029, -81.6854154487382, -81.67734151973295
-40.3183098861838, 7.954511986864386, -81.63121266150142, -81.62227322033678
-39.32467608390747, 8.096184767494735, -81.58410097011998, -81.57428715986671
-38.33104228163115, 8.234580576111776, -81.54429446634431, -81.53360340572233
-37.33740847935482, 8.369710159039776, -81.51200779191362, -81.50043444392344
-36.3437746770785, 8.501580583310234, -81.48743986244682, -81.47498474927545
-35.35014087480217, 8.630195447857524, -81.47078495947747, -81.45745018833492
-34.35650707252585, 8.755555089098312, -81.46222554028427, -81.44801722783694
-33.36287327024952, 8.877656782040237, -81.46193440395265, -81.44686191653834
-32.3692394679732, 8.996494937941657, -81.47007206047512, -81.45414860287717
-31.375605665696877, 9.112061299414453, -81.48678753619006, -81.47002834438474
-30.381971863420553, 9.224345133727759, -81.51221261403697, -81.49463695736087
-29.38833806114423, 9.333333424933215, -81.54646018717179, -81.52809264691811
-28.3947042588679, 9.43901106529561, -81.5896231855755, -81.57049314815316
-27.401070456591576, 9.541361046377457, -81.64177226530504, -81.621912299046
-26.407436654315255, 9.640364649994766, -81.70295093552042, -81.68239595499408
-25.41380285203893, 9.736001639134189, -81.77316454339316, -81.75195714415507
-24.420169049762602, 9.82825044880326, -81.85238324126196, -81.83057035281585
-23.426535247486285, 9.917088376672087, -81.94053045796474, -81.91816482209562
-22.432901445209957, 10.00249177326304, -82.03748110539766, -82.01461673334306
-21.439267642933633, 10.084436231351203, -82.1430403189299, -82.1197401623678
-20.445633840657308, 10.162896774155803, -82.25694133651358, -82.23327669605717
-19.452000038380984, 10.23784804183075, -82.37884122633776, -82.35488363429809
-18.45836623610466, 10.309264475701447, -82.50829026168276, -82.48412075248095
-17.46473243382834, 10.377120499645462, -82.6447340554204, -82.6204356841208
-16.47109863155201, 10.441390697975429, -82.78747630045983, -82.76314811001184
-15.477464829275688, 10.502049989155282, -82.93569584787427, -82.9114331217751
-14.483831026999365, 10.559073794661845, -83.08839821321918, -83.0643043753926
-13.49019722472304, 10.612438202297028, -83.24440865190716, -83.22059797304497
-12.496563422446714, 10.66212012325658, -83.40237736416319, -83.37895841031667
-11.50292962017039, 10.70809744227017, -83.56073375849874, -83.53782838698778
-10.509295817894065, 10.750349160146166, -83.71771522539805, -83.69544476584684
-9.51566201561774, 10.788855528077455, -83.87136789391155, -83.84984340405424
-8.522028213341418, 10.823598173095279, -84.01954083892892, -83.99887586265729
-7.528394411065092, 10.854560214094358, -84.15993497381322, -84.14024096716852
-6.534760608788768, 10.881726367891831, -84.29017786314795, -84.27153366474712
-5.541126806512444, 10.905083044827368, -84.40782586110872, -84.39031243385895
-4.54749300423612, 10.924618433459901, -84.51051102353453, -84.49418456239644
-3.553859201959796, 10.940322573965506, -84.59602151376053, -84.58090599581156
-2.560225399683472, 10.952187419894695, -84.6623958775356, -84.64841540999902
-1.5665915974071476, 10.960206888001025, -84.70804311264216, -84.6952360275761
-0.5729577951308232, 10.964376895908803, -84.73181768120698, -84.72013144233341
0.5729577951308232, 10.964403801434216, -84.7313353197174, -84.72083715104225
1.5665915974071476, 10.9602806112382, -84.70672703198731, -84.6971362308053
2.560225399683472, 10.952308399492235, -84.66028382204098, -84.65147843761
3.553859201959796, 10.940491524664766, -84.59316894869049, -84.5850765544051
4.54749300423612, 10.924836343032922, -84.50697449536314, -84.49939274352899
5.541126806512444, 10.905351169845796, -84.40368425476001, -84.39647423816882
6.534760608788768, 10.88204622834562, -84.28551132229062, -84.27855660861354
7.528394411065092, 10.854933586885306, -84.15485046541096, -84.14802806720573
8.522028213341418, 10.824027084434816, -84.0141068120348, -84.00732917153653
9.51566201561774, 10.789342244825509, -83.86567833973247, -83.85886691507714
10.509295817894065, 10.750896180132285, -83.711853853237, -83.70494661261164
11.50292962017039, 10.70870748364497, -83.5547710424324, -83.54772235235669
12.496563422446714, 10.662796112927742, -83.39638515988989, -83.3891648185413
13.49019722472304, 10.613183263509658, -83.23844604757868, -83.23104407099045
14.483831026999365, 10.559891233790005, -83.08252166061628, -83.07492431860052
15.477464829275688, 10.502943281777009, -82.92995129739843, -82.9221676755448
16.47109863155201, 10.442363474310007, -82.78190270129451, -82.77394416129836
17.46473243382834, 10.378176529437717, -82.63936442281128, -82.63124564198115
18.45836623610466, 10.310407652642994, -82.5031608976708, -82.49490189652977
19.452000038380984, 10.239082367613705, -82.37396754418754, -82.36559745417611
20.445633840657308, 10.164226342259667, -82.25234719665102, -82.24388825118935
21.439267642933633, 10.085865210666956, -82.13873889082485, -82.1302174804917
22.432901445209957, 10.004024391663053, -82.03348768349144, -82.024930258205
23.426535247486285, 9.918728904636756, -81.9368565062185, -81.92828691493688
24.420169049762602, 9.830003183217597, -81.8490326092871, -81.84047484834178
25.41380285203893, 9.737870887368857, -81.77014390177294, -81.76161895916324
26.407436654315255, 9.64235471438606, -81.70026524307298, -81.69179074635666
27.401070456591576, 9.54347620922016, -81.639423368655, -81.63101616699522
28.3947042588679, 9.441255574460957, -81.58761267909233, -81.57928238057528
29.38833806114423, 9.335711480221443, -81.54478794275578, -81.5365435004447
30.381971863420553, 9.226860874060826, -81.51087760327718, -81.50272547133355
31.375605665696877, 9.11471879097013, -81.48578852222771, -81.4777301841734
32.3692394679732, 8.999298163324445, -81.46940742253034, -81.46143892949226
33.36287327024952, 8.880609630578471, -81.46160112496075, -81.45371527995849
34.35650707252585, 8.758661348349474, -81.46222032231142, -81.45440748194747
35.35014087480217, 8.633458796396837, -81.47110504341856, -81.46335042583078
36.3437746770785, 8.50500458486905, -81.48808336742668, -81.48036725531271
37.33740847935482, 8.373298258052563, -81.51296723067644, -81.50527066770748
38.33104228163115, 8.238336094722333, -81.54556830678007, -81.53786394959641
39.32467608390747, 8.100110904063802, -81.58568214476945, -81.57794178581348
40.3183098861838, 7.958611816013502, -81.63309813044265, -81.62529087412935
41.31194368846012, 7.813824064753882, -81.68759793676759, -81.6796903732748
42.30557749073644, 7.665728763998141, -81.74895627043277, -81.74091220799025
43.29921129301277, 7.514302672618887, -81.8169400054312, -81.80872125154656
44.29284509528909, 7.359517949113852, -81.89130676983433, -81.88287540358499
45.28647889756541, 7.201341893365766, -81.97181180484812, -81.96312557912145
46.280112699841744, 7.0397366741506815, -82.05819526067089, -82.04921562310207
47.273746502118065, 6.874659040884806, -82.15019487258584, -82.14088216394588
48.267380304394386, 6.7060600181832175, -82.24753999367601, -82.23785441903475
49.26101410667071, 6.533884581948222, -82.34994924441439, -82.33985396508197
50.25464790894703, 6.358071315923136, -82.45713342828957, -82.44659448670448
51.24828171122336, 6.178552047958517, -82.56879732588494, -82.55778151731738
52.241915513499684, 5.995251465667052, -82.68463219561092, -82.67311218763282
53.235549315776005, 5.808086711722023, -82.80432560637098, -82.79227499854764
54.22918311805233, 5.61696695982107, -82.92755067204583, -82.91494963699881
55.222816920328654, 5.4217929733501125, -83.05397194690094, -83.04080685539714
56.216450722604975, 5.222456650103182, -83.18324625903568, -83.16950843743699
57.21008452488131, 5.018840558140876, -83.31502055895373, -83.30070727532603
58.20371832715763, 4.810817470114267, -83.44893296746716, -83.43404758565244
59.19735212943395, 4.598249906299515, -83.58461067183632, -83.56916529305408
60.19098593171027, 4.380989700380765, -83.72167613905717, -83.7056886123828
61.1846197339866, 4.158877606948361, -83.8597424687346, -83.84323886094865
62.17825353626293, 3.9317429760923837, -83.99841820002484, -83.98143153244175
63.17188733853925, 3.6994035288179834, -84.13730672304652, -84.11987766299941
64.16552114081557, 3.4616652778874553, -84.27601140484842, -84.25818551735219
65.15915494309189, 3.218322652881407, -84.41412983617461, -84.3959626187999
66.15278874536823, 2.969158906796099, -84.55126699658246, -84.53281814073262
67.14642254764455, 2.7139469056973713, -84.68703061227242, -84.66836566939935
68.14005634992087, 2.4524504345941454, -84.82103508681872, -84.80222633761444
69.1336901521972, 2.1844261940656677, -84.952911063303, -84.9340323172064
70.12732395447352, 1.9096267162454883, -85.08229924926627, -85.06343064455322
71.12095775674985, 1.6278044993407967, -85.20886345258474, -85.19008733900469
72.11459155902617, 1.3387177517701003, -85.33229147477752, -85.31369175906322
73.1082253613025, 1.0421382562186445, -85.45229970282351, -85.43396112676808
74.10185916357882, 0.7378620176163748, -85.56863582155705, -85.55064513783755
75.09549296585514, 0.4257235554100596, -85.68108774637368, -85.66353056489972
76.08912676813146, 0.10561494795092564, -85.78948457713165, -85.77244575471006
77.08276057040779, -0.22248895773112926, -85.89370148076023, -85.87726491863593
78.0763943726841, -0.5584973922919481, -85.99366553903609, -85.97791211969638
79.07002817496044, -0.9021603735213245, -86.08935535551984, -86.07436486957258
80.06366197723676, -1.2530126569316733, -86.18080811879337, -86.16665726535389
81.05729577951308, -1.6103019435434147, -86.26811892301714, -86.25488261803349
82.0509295817894, -1.97289822754352, -86.35144635562268, -86.3391955521781
83.04456338406574, -2.3391815550533854, -86.43100965485645, -86.41981358769696
84.03819718634206, -2.7069068670178047, -86.50709314165083, -86.49701824893808
85.03183098861838, -3.0730477687552704, -86.58004476264173, -86.57115578211716
86.02546479089472, -3.43362703563655, -86.65027808019813, -86.64263759816548
87.01909859317104, -3.7835515717724477, -86.71827140610307, -86.71194059365288
88.01273239544736, -4.116484092138662, -86.78456915110789, -86.77960753725776
89.00636619772368, -4.424802052718031, -86.84978040169523, -86.84624774381355
90.0, -4.699711745632008, -86.9145828914, -86.91253829369103
90.99363380227634, -4.931591819117954, -86.97972278027933, -86.97922609471524
91.98726760455267, -5.110620256406021, -87.04601826456289, -87.0471311308539
92.98090140682898, -5.227677662706547, -87.11436535329833, -87.11715130213096
93.97453520910531, -5.275418877387744, -87.1857432160864, -87.19026934145867
94.96816901138162, -5.249296999825916, -87.2612244210006, -87.2675624073601
95.96180281365795, -5.148270099537042, -87.34198777541293, -87.35021511260794
96.95543661593429, -4.974975265701444, -87.42933267939478, -87.43953698060302
97.9490704182106, -4.73531367936198, -87.52470632891595, -87.53698565828941
98.94270422048693, -4.43757881276778, -87.62973186005239, -87.64419770952429
99.93633802276324, -4.091380584134576, -87.74624435650139, -87.76302954977919
100.92997182503957, -3.7066235212933343, -87.87635099245797, -87.89561219759321
101.92360562731591, -3.2927123424434903, -88.02249777991919, -88.04442523665385
102.91723942959223, -2.8580471748036222, -88.18756856158417, -88.21239809332802
103.91087323186855, -2.409784481988889, -88.37502547756655, -88.40305112695573
104.90450703414487, -1.953796883062076, -88.5890977334614, -88.62069637108375
105.8981408364212, -1.4947580034843855, -88.83506895668994, -88.87073047977042
106.89177463869751, -1.0362911069061047, -89.1196958007647, -89.16007539755194
107.88540844097385, -0.581138891039988, -89.45187342735083, -89.49786582525229
108.87904224325018, -0.13132883130872763, -89.84369896958327, -89.89657011287674
109.87267604552649, 0.3116789523378594, -90.31230421101691, -90.37392012168934
110.86630984780282, 0.7468662021616301, -90.88321461037785, -90.95647052334485
111.85994365007913, 1.1735536432783857, -91.5970398435232, -91.68678042233928
112.85357745235547, 1.5913186394963286, -92.52458125890877, -92.63980068578573
113.8472112546318, 1.999930403505619, -93.80727398955398, -93.96768736872909
114.84084505690811, 2.3992996573412246, -95.80148794081191, -96.06559834754826
115.83447885918443, 2.7894398949624244, -100.03893077736203, -100.79866678324109
116.82811266146078, 3.170437802960401, -101.21244523290974, -100.36638521121317
117.82174646373709, 3.54243082499101, -95.82350955952191, -95.55630794576905
118.81538026601342, 3.9055902519865278, -93.381396735035, -93.2243475079651
119.80901406828974, 4.2601085608051426, -91.75094953831129, -91.6407178199806
120.80264787056606, 4.606190004568736, -90.5098313516102, -90.4255759491212
121.79628167284238, 4.944043683056828, -89.49888246365046, -89.43117816902038
122.78991547511872, 5.273878499017421, -88.64068531009104, -88.58447266259121
123.78354927739503, 5.595899544585859, -87.89171796834384, -87.84396426648337
124.77718307967136, 5.910305568976129, -87.22507136556823, -87.18382108427642
125.77081688194767, 6.217287260910425, -86.62296665197238, -86.58687513695043
126.764450684224, 6.51702614236534, -86.07302820258323, -86.0411413959441
127.75808448650034, 6.809693918516306, -85.56631236662689, -85.53792552001397
128.75171828877666, 7.095452165693331, -85.09614335487477, -85.07072256876933
129.74535209105298, 7.374452267385029, -84.65740955376062, -84.63454040125951
130.7389858933293, 7.646835529900866, -84.24610675686978, -84.2254652606035
131.73261969560562, 7.912733425792611, -83.85904389270733, -83.84037245743856
132.72625349788197, 8.172267925749736, -83.49363851991413, -83.47672764209693
133.71988730015826, 8.425551889333834, -83.14776593054924, -83.13244664575967
134.7135211024346, 8.672689492302426, -82.8196617499541, -82.8057943441789
135.7071549047109, 8.91377667392529, -82.50784363043306, -82.49531020941843
136.70078870698725, 9.148901592021323, -82.21104776085832, -82.19975253764865
137.69442250926355, 9.378145076749698, -81.9281891113445, -81.91805601466146
138.6880563115399, 9.601581076714266, -81.65833697598119, -81.64929898098579
139.68169011381622, 9.819277092862555, -81.40067920544404, -81.3926778666683
140.67532391609257, 10.031294597122038, -81.15449669417934, -81.14748700419129
141.66895771836886, 10.237689433819174, -80.91916036122174, -80.91310252988059
142.6625915206452, 10.438512202758016, -80.69410861620355, -80.68896943145697
143.6562253229215, 10.63380862345153, -80.478838175254, -80.47459104367209
144.64985912519785, 10.823619880454608, -80.27290179396604, -80.26952046837951
145.64349292747417, 11.007982950076405, -80.07588273467441, -80.07335352162605
146.6371267297505, 11.186930908982003, -79.88742253442717, -79.88572290287175
147.6307605320268, 11.36049322535258, -79.70717472527485, -79.70629335005407
148.62439433430313, 11.528696033373333, -79.53483092498301, -79.53475759563688
149.61802813657945, 11.691562391877799, -79.37011281915902, -79.37083297772196
150.61166193885578, 11.849112528002534, -79.21274790696117, -79.21425859006182
151.60529574113212, 12.001364066706138, -79.06249944087497, -79.06479287776287
152.59892954340845, 12.148332246990233, -78.91914029221171, -78.92221160332087
153.59256334568477, 12.290030125629192, -78.78246363738839, -78.78630612162782
154.5861971479611, 12.42646876917479, -78.6522698075942, -78.6568819136565
155.5798309502374, 12.557657434956173, -78.5283830968489, -78.53375733734437
156.57346475251373, 12.683603741745495, -78.41062487474952, -78.41676256127786
157.56709855479005, 12.80431383070577, -78.29883787851473, -78.30573865250737
158.56073235706637, 12.919792517185225, -78.19287632017432, -78.20053679449683
159.5543661593427, 13.030043433869455, -78.09259750950297, -78.10101761505418
160.547999961619, 13.135069165749833, -77.99787294163514, -78.0070506072751
161.54163376389533, 13.234871377317859, -77.90857938097075, -77.91851362919314
162.53526756617168, 13.329450932346754, -77.82460178419137, -77.83529247007007
163.528901368448, 13.418808006576919, -77.74583496902838, -77.75728047316083
164.52253517072432, 13.502942193579928, -77.67217920108347, -77.68437820640817
165.51616897300065, 13.581852604036609, -77.60354129362642, -77.61649317391432
166.50980277527697, 13.655537958629347, -77.53983742335487, -77.55353956223576
167.5034365775533, 13.723996674716378, -77.48098721458129, -77.4954380165818
168.49707037982964, 13.78722694692634, -77.4269212513839, -77.44211544289327
169.49070418210593, 13.845226821786163, -77.37756921375552, -77.39350483254691
170.48433798438228, 13.897994266471514, -77.33287460454875, -77.34954510709522
171.47797178665857, 13.945527231750726, -77.2927765316127, -77.31018098101299
172.47160558893492, 13.987823709174503, -77.25723350894495, -77.2753628408975
173.46523939121124, 14.024881782551493, -77.22619791707864, -77.24504663996464
174.4588731934876, 14.056699673736258, -77.19963557505292, -77.21919380700086
175.45250699576388, 14.083275782748332, -77.17751389667795, -77.1977711691862
176.44614079804023, 14.10460872223334, -77.15980350399762, -77.180750888396
177.43977460031653, 14.120697346271276, -77.14648569993835, -77.16812389593737
178.43340840259287, 14.131540773534928, -77.13753904546914, -77.15984529397187
179.4270422048692, 14.137138404796808, -77.13296343640454, -77.1559150001457

==> graphics/Results/RCS_300MHz.csv <==
Theta, RCS, dRCS_FD, dRCS_WS
-179.4270422048692, 13.584015384700079, -87.35184601282074, -85.96109571864908
-178.43340840259287, 13.57593784300519, -87.13566606443094, -85.79311563947763
-177.43977460031653, 13.560436114726695, -86.74974869967167, -85.50221502715054
-176.44614079804023, 13.53756708181117, -86.24181452107516, -85.11654072046555
-175.45250699576388, 13.507414058707921, -85.66097096429755, -84.66572884765311
-174.4588731934876, 13.470085497383877, -85.04814832906432, -84.1781311871121
-173.46523939121124, 13.425713266237771, -84.43304161189731, -83.67640451233954
-172.47160558893492, 13.374450502977105, -83.8352204474473, -83.17742249836857
-171.47797178665857, 13.316469044906773, -83.26653759058482, -82.69293845920474
-170.48433798438228, 13.251956445419319, -82.73352322865433, -82.23066540833946
-169.49070418210593, 13.18111259289214, -82.23924244955641, -81.79534220769057
-168.49707037982964, 13.104145957650829, -81.78459059985809, -81.38961483131843
-167.5034365775533, 13.021269503929883, -81.36917421829219, -81.01470213223757
-166.50980277527697, 12.932696316434036, -80.99184004610946, -80.67087334883226
-165.51616897300065, 12.83863500454849, -80.65102696062058, -80.35777967851794
-164.52253517072432, 12.739284960644788, -80.3449599760088, -80.07467954786566
-163.528901368448, 12.634831561305788, -80.07179023344543, -79.8205891473996
-162.53526756617168, 12.525441410573341, -79.8296699750225, -79.5943815404856
-161.54163376389533, 12.41125773142248, -79.61677718091235, -79.39485087728157
-160.547999961619, 12.292396014591755, -79.43134859747641, -79.22075318230968
-159.5543661593427, 12.168940031853708, -79.27167853652725, -79.07083158318369
-158.56073235706637, 12.040938313307501, -79.13613209250931, -78.94383135521328
-157.56709855479005, 11.908401175215582, -79.0231351795553, -78.83850845749802
-156.57346475251373, 11.771298366630422, -78.93117854959755, -78.75363408771074
-155.5798309502374, 11.62955738034649, -78.85880940607288, -78.68799700906749
-154.5861971479611, 11.483062447744597, -78.80463099299907, -78.64040488058677
-153.59256334568477, 11.331654209336309, -78.7673018916694, -78.60968546541167
-152.59892954340845, 11.175130024897598, -78.74553510592389, -78.59468834312275
-151.60529574113212, 11.013244860625182, -78.73810516947768, -78.59428757034374
-150.61166193885578, 10.845712667224902, -78.74383543307184, -78.60738559193996
-149.61802813657945, 10.672208143415503, -78.76162615977555, -78.63291858410068
-148.62439433430313, 10.49236876476588, -78.7904401559529, -78.66986329866683
-147.6307605320268, 10.305796948393729, -78.82932082304066, -78.71724536866033
-146.6371267297505, 10.112062219684928, -78.87739691947486, -78.77414892612519
-145.64349292747417, 9.910703247285795, -78.93389097310327, -78.83972727714324
-144.64985912519785, 9.701229616271014, -78.99812452367198, -78.91321428069313
-143.6562253229215, 9.483123215451615, -79.0695320017583, -78.99393599588596
-142.6625915206452, 9.255839121972576, -79.14765837962722, -79.0813221054
-141.66895771836886, 9.018805873315486, -79.23217148820643, -79.17491660084396
-140.67532391609257, 8.77142502223155, -79.32286463012969, -79.27438723560695
-139.68169011381622, 8.513069872702232, -79.41965277053978, -79.3795333163135
-138.6880563115399, 8.243083293519163, -79.52258002419711, -79.49029151443008
-137.69442250926355, 7.960774499276183, -79.6318149444948, -79.60673952893603
-136.70078870698725, 7.6654146752109655, -79.74764737500435, -79.72909760883687
-135.7071549047109, 7.356231301014738, -79.87048634107143, -79.85772813725985
-134.7135211024346, 7.032400997757692, -80.00085642427408, -79.99313367283784
-133.71988730015826, 6.693040679316095, -80.13939130444449, -80.13595402691756
-132.72625349788197, 6.3371967323095815, -80.2868328910497, -80.28696311917
-131.73261969560562, 5.96383187276441, -80.44403259744003, -80.44706649834843
-130.7389858933293, 5.5718092283423015, -80.6119469725466, -80.61730054619292
-129.74535209105298, 5.1598730649752405, -80.79164772052188, -80.79883451685689
-128.75171828877666, 4.726625406526461, -80.9843270333908, -80.99297672794764
-127.75808448650034, 4.270497572648458, -81.19131411966507, -81.20118645074449
-126.764450684224, 3.789715365832427, -81.41409627731925, -81.42509340129416
-125.77081688194767, 3.282256250589881, -81.6543540424577, -81.66652729089869
-124.77718307967136, 2.745796356068076, -81.91399882011038, -81.92756077552107
-123.78354927739503, 2.177644462339105, -82.19524094726427, -82.21057054240319
-122.78991547511872, 1.57465926267218, -82.50067063946054, -82.51832351138752
-121.79628167284238, 0.9331451059754752, -82.83337698677994, -82.85409876888741
-120.80264787056606, 0.24872015048103674, -83.19711749683434, -83.22186190871561
-119.80901406828974, -0.48385038710895556, -83.59655671993957, -83.62651883900534
-118.81538026601342, -1.2708637328189052, -84.03762559014154, -84.07429460312925
-117.82174646373709, -2.119937512539975, -84.52807276765539, -84.57331720244304
-116.82811266146078, -3.0403117925635534, -85.07833573976747, -85.13455414210702
-115.83447885918443, -4.043158742545602, -85.7030011025974, -85.77339167709144
-114.84084505690811, -5.1417714210758785, -86.42340738094659, -86.51247067830423
-113.8472112546318, -6.35124720530508, -87.27263430388962, -87.38721022320006
-112.85357745235547, -7.686573411919352, -88.30617086415225, -88.45780849345046
-111.85994365007913, -9.156083160229024, -89.62828434574193, -89.83972084266074
-110.86630984780282, -10.742259374824862, -91.47407679571798, -91.8027075439926
-109.87267604552649, -12.35223326955969, -94.60103958661514, -95.29187365263277
-108.87904224325018, -13.724487159729513, -112.10240312674983, -102.59003822127788
-107.88540844097385, -14.40126306543724, -94.6178921121424, -94.07844884834789
-106.89177463869751, -14.07656187609905, -91.73952258175416, -91.4801837387426
-105.8981408364212, -12.994999669835078, -90.09043763102278, -89.93531953832827
-104.90450703414487, -11.624203231171212, -88.95164266655867, -88.85416040026604
-103.91087323186855, -10.254214838570899, -88.09561401197382, -88.03669980013359
-102.91723942959223, -8.993668060698182, -87.42052118709594, -87.39047329688412
-101.92360562731591, -7.865954186869364, -86.87186078689193, -86.86499751276891
-100.92997182503957, -6.864381651503145, -86.41700361038518, -86.42962164004649
-99.93633802276324, -5.974090474067895, -86.03484387350449, -86.06429932835168
-98.94270422048693, -5.179633925748122, -85.71092894699748, -85.7551754217823
-97.9490704182106, -4.467261544467524, -85.43492129939331, -85.49225666672419
-96.95543661593429, -3.825359925752258, -85.19916647667687, -85.26808748257012
-95.96180281365795, -3.244301081165109, -84.99783759843338, -85.0769521027663
-94.96816901138162, -2.7161398081518873, -84.82639749196872, -84.91437093521817
-93.97453520910531, -2.2343091455227415, -84.68124640187425, -84.7767703054584
-92.98090140682898, -1.793357704473805, -84.55948619699578, -84.66125894706906
-91.98726760455267, -1.3887357125334976, -84.45875308139861, -84.5654726800528
-90.99363380227634, -1.0166247505406798, -84.3771028041179, -84.48746403385951
-90.0, -0.6738033954153634, -84.31292513418028, -84.42562230308229
-89.00636619772368, -0.3575413152534317, -84.26488054089899, -84.37861469449827
-88.01273239544736, -0.06551557111704345, -84.23185361721892, -84.34534239032693
-87.01909859317104, 0.20425583319130056, -84.21291822230735, -84.3249073502816
-86.02546479089472, 0.4534669965337173, -84.20731070166993, -84.31658697048067
-85.03183098861838, 0.683566709097516, -84.21440859334015, -84.31981457943115
-84.03819718634206, 0.8957928385444087, -84.23371581665201, -84.33416433977877
-83.04456338406574, 1.0912002383469226, -84.26485077569976, -84.35933953674636
-82.0509295817894, 1.2706835012267217, -84.3075378045522, -84.39516353106661
-81.05729577951308, 1.4349955758515835, -84.36159934441588, -84.44157287479379
-80.06366197723676, 1.5847630330680227, -84.42695490181337, -84.49861225835804
-79.07002817496044, 1.7204985905450074, -84.50361670696216, -84.5664310941512
-78.0763943726841, 1.8426113679830247, -84.59168932258565, -84.64528165842283
-77.08276057040779, 1.951415238692345, -84.69137335865311, -84.73551881916808
-76.08912676813146, 2.0471355596752456, -84.80296529067053, -84.83760148163722
-75.09549296585514, 2.129914495581286, -84.92686852482026, -84.95209599378529
-74.10185916357882, 2.1998150976677673, -85.06359490088127, -85.07968188144078
-73.1082253613025, 2.2568242538224608, -85.21377963220482, -85.22116044005858
-72.11459155902617, 2.300854587148832, -85.37819383160105, -85.37746691438416
-71.12095775674985, 2.3317453464287987, -85.55776375488304, -85.54968727490584
-70.12732395447352, 2.349262300155168, -85.75359560244837, -85.73908098926546
-69.1336901521972, 2.353096615145492, -85.96700689357397, -85.94711174759838
-68.14005634992087, 2.3428626694719696, -86.19957135712339, -86.17548892805169
-67.14642254764455, 2.3180947159999676, -86.45317111351645, -86.42622383741319
-66.15278874536823, 2.278242275513734, -86.73007839937063, -86.7017066918175
-65.15915494309189, 2.2226640952649888, -87.03306173863673, -87.00481336340275
-64.16552114081557, 2.1506204574698935, -87.36553049162481, -87.33905591433738
-63.17188733853925, 2.061263559921646, -87.73175029796712, -87.7087993619649
-62.17825353626293, 1.9536256138911512, -88.13715997515416, -88.11958185870394
-61.1846197339866, 1.8266042083371117, -88.58884011405537, -88.57860241045124
-60.19098593171027, 1.6789443684887404, -89.09626922362966, -89.09549207616278
-59.19735212943395, 1.5092165841549556, -89.67255952683546, -89.68359054177412
-58.20371832715763, 1.3157898904332088, -90.33660885715618, -90.3621833381947
-57.21008452488131, 1.0967988418928118, -91.11715480970516, -91.16071919151301
-56.216450722604975, 0.8501029228709712, -92.06111578238925, -92.12756566326532
-55.222816920328654, 0.5732365789159791, -93.25320487559196, -93.3508030924045
-54.22918311805233, 0.26334765174505026, -94.87215433768674, -95.01873354720095
-53.235549315776005, -0.08287839230159774, -97.41754749349008, -97.67156315774452
-52.241915513499684, -0.469311279765719, -103.98722131993053, -105.08955363862071
-51.24828171122336, -0.900488322622238, -100.09422890661811, -99.80291113873994
-50.25464790894703, -1.381747174086771, -96.34944732487557, -96.27758171191046
-49.26101410667071, -1.9193744884367823, -94.41838549151586, -94.41503661689325
-48.267380304394386, -2.5207524245324064, -93.12486793187553, -93.15929831133803
-47.273746502118065, -3.194451544707344, -92.16115043935902, -92.2211689880954
-46.280112699841744, -3.9501381529908985, -91.39958340280958, -91.47838666847974
-45.28647889756541, -4.797970527533317, -90.7744675011788, -90.86724882057811
-44.29284509528909, -5.7466939491335545, -90.24722058383381, -90.34998525494228
-43.29921129301277, -6.798553350556405, -89.79300249114836, -89.90208546955044
-42.30557749073644, -7.936798332290486, -89.39466634102259, -89.5065305557803
-41.31194368846012, -9.09799888880582, -89.03969706285355, -89.15086749209685
-40.3183098861838, -10.12426796971461, -88.718533081574, -88.82560652905124
-39.32467608390747, -10.734035020485495, -88.42359274095513, -88.52329386842757
-38.33104228163115, -10.644433305707658, -88.14868608131668, -88.2379541684949
-37.33740847935482, -9.841228620995402, -87.88865146287314, -87.96474640308767
-36.3437746770785, -8.595482923547971, -87.63913173762846, -87.69974690918087
-35.35014087480217, -7.19680442327411, -87.39643768859466, -87.43980898609286
-34.35650707252585, -5.8132333527141755, -87.15746690588577, -87.1824675993855
-33.36287327024952, -4.514104162525548, -86.91965874150969, -86.92586892144283
-32.3692394679732, -3.3188769633719684, -86.68096681907431, -86.66871155955232
-31.375605665696877, -2.226454539279742, -86.43984226969641, -86.41019128316985
-30.381971863420553, -1.2285776286217445, -86.19521709256213, -86.14994474754214
-29.38833806114423, -0.3153142778889483, -85.94647661738892, -85.88799048936832
-28.3947042588679, 0.522868003560048, -85.69343552525064, -85.62466747270237
-27.401070456591576, 1.2944315928732752, -85.43628868036461, -85.36057274427277
-26.407436654315255, 2.006650817736872, -85.17556776210404, -85.09650038183837
-25.41380285203893, 2.665696620478695, -84.91208197650636, -84.8333839959729
-24.420169049762602, 3.276781651354213, -84.6468550638957, -84.57224472334595
-23.426535247486285, 3.8443100969179698, -84.38107378079462, -84.31414609232435
-22.432901445209957, 4.372012434167716, -84.11603004534959, -84.06015650113987
-21.439267642933633, 4.8630599549644105, -83.85306285754432, -83.81131944291198
-20.445633840657308, 5.320159597067265, -83.59351939601994, -83.56863111547437
-19.452000038380984, 5.745631543843618, -83.33872887770514, -83.33302470098954
-18.45836623610466, 6.141472438481425, -83.08996032875946, -83.10536039210696
-17.46473243382834, 6.5094068549102255, -82.84841198343912, -82.88642015847351
-16.47109863155201, 6.85092928130746, -82.61518976243661, -82.6769062603162
-15.477464829275688, 7.167338467848047, -82.39132144130525, -82.47744259344644
-14.483831026999365, 7.459765628833171, -82.17772305217638, -82.28857806466478
-13.49019722472304, 7.729197686803392, -81.9752247987855, -82.11079132633569
-12.496563422446714, 7.976496501210715, -81.78455454957577, -81.94449632837532
-11.50292962017039, 8.202414829055591, -81.60636733179712, -81.7900482652907
-10.509295817894065, 8.407609610675122, -81.44122436977634, -81.64774960001333
-9.51566201561774, 8.592653052363953, -81.28961653128641, -81.51785593314753
-8.522028213341418, 8.75804188173571, -81.15197008371182, -81.40058155611686
-7.528394411065092, 8.904205076044859, -81.02864120775975, -81.2961045810087
-6.534760608788768, 9.031510303608224, -80.91993812812895, -81.20457158076033
-5.541126806512444, 9.140269270485952, -80.82611373833659, -81.12610170294623
-4.54749300423612, 9.23074212597881, -80.74738107163671, -81.06079024097627
-3.553859201959796, 9.303141049143326, -80.68390326039015, -81.00871165992737
-2.560225399683472, 9.357633112759077, -80.63581307343358, -80.96996351809807
-1.5665915974071476, 9.394342499693161, -80.60320677950824, -80.94450085558356
-0.5729577951308232, 9.41335212835606, -80.58614809730885, -80.9323852679013
0.5729577951308232, 9.4133523522877, -80.58581833659639, -80.93504203998462
1.5665915974071476, 9.394343183395291, -80.60230078835863, -80.95169864624886
2.560225399683472, 9.357634458944869, -80.6343262565876, -80.98170263274443
3.553859201959796, 9.303143400920108, -80.68183060386288, -81.02496904296694
4.54749300423612, 9.230745984317549, -80.74471534866773, -81.08154166297639
5.541126806512444, 9.140275319257396, -80.82284443767513, -81.1513069659249
6.534760608788768, 9.03151944301088, -80.91605371588156, -81.23417905929897
7.528394411065092, 8.904218465565435, -81.02412925196118, -81.33004957849438
8.522028213341418, 8.758060994172913, -81.14681443416119, -81.43878429616394
9.51566201561774, 8.592679740937964, -81.28380199713993, -81.56021915545638
10.509295817894065, 8.407646191877214, -81.43473192922184, -81.69415572910691
11.50292962017039, 8.20246418471887, -81.59917532571092, -81.84035612235832
12.496563422446714, 7.976562204374665, -81.77664744577322, -81.9985373618718
13.49019722472304, 7.729284157409274, -81.9665774810091, -82.1683653473161
14.483831026999365, 7.459878327269695, -82.16831878671103, -82.34944848962203
15.477464829275688, 7.167484137080629, -82.38113821954042, -82.54133122240884
16.47109863155201, 6.85111625208711, -82.60420866135067, -82.74348765298592
17.46473243382834, 6.509645433829327, -82.8366115730656, -82.95531571791606
18.45836623610466, 6.14177540612609, -83.07732918130334, -83.17613232504384
19.452000038380984, 5.746014801046888, -83.3252544840085, -83.40517009605796
20.445633840657308, 5.320643012944347, -83.5791907025439, -83.64157646387916
21.439267642933633, 4.863668493590991, -83.83787178220504, -83.88441601472658
22.432901445209957, 4.37277767157269, -84.09998024390127, -84.13267707613562
23.426535247486285, 3.8452722931870675, -84.36416886458025, -84.38528361279582
24.420169049762602, 3.277992625103831, -84.62909829925465, -84.64111346910647
25.41380285203893, 2.667223803211928, -84.89348679392931, -84.89902385563055
26.407436654315255, 2.008583074974706, -85.15614850051512, -85.15788468549992
27.401070456591576, 1.296887741248758, -85.41605810839332, -85.41661991048606
28.3947042588679, 0.526009520801257, -85.67240509264357, -85.67425639670628
29.38833806114423, -0.3112639030890539, -85.9246558918607, -85.92997916838326
30.381971863420553, -1.2233028758509934, -86.17260401237914, -86.1831911331946
31.375605665696877, -2.219500579695236, -86.4164261286231, -86.43357482665266
32.3692394679732, -3.3095748763773205, -86.65671735758781, -86.68115344417701
33.36287327024952, -4.501455202176331, -86.89452477590814, -86.92634863293308
34.35650707252585, -5.795746002236251, -87.1313704357924, -87.17003331708662
35.35014087480217, -7.172337682037079, -87.36926747691668, -87.41357929099567
36.3437746770785, -8.56139502202944, -87.61073650685601, -87.65890143176428
37.33740847935482, -9.79573393205074, -87.85883182919855, -87.90850312944971
38.33104228163115, -10.590006947866563, -88.11718305018948, -88.16553095297094
39.32467608390747, -10.679180875678849, -88.39007412336692, -88.43385092441306
40.3183098861838, -10.077557305649165, -88.68257158930126, -88.71816477861167
41.31194368846012, -9.062172618463011, -89.00074108684328, -89.02419380468814
42.30557749073644, -7.910421187984862, -89.35199222832416, -89.35897350680787
43.29921129301277, -6.779239698170734, -89.74564118313626, -89.73133098065652
44.29284509528909, -5.732438312296809, -90.19383550045688, -90.15267281697592
45.28647889756541, -4.787337683291266, -90.7131408049288, -90.63832748647881
46.280112699841744, -3.9421440679648097, -91.32741531728209, -91.20994590030308
47.273746502118065, -3.1884224579842573, -92.07343540742278, -91.90010186603453
48.267380304394386, -2.5162203017587155, -93.01318258824891, -92.76200786450443
49.26101410667071, -1.9160075780396713, -94.26520001400219, -93.89310973670842
50.25464790894703, -1.3793051659049445, -96.10744091532408, -95.50618927100427
51.24828171122336, -0.8987933664792481, -99.52963529896023, -98.24657461438966
52.241915513499684, -0.4682290171916342, -105.84311776714233, -108.81106878553658
53.235549315776005, -0.08230532675787197, -97.77129318197338, -98.92695875055624
54.22918311805233, 0.2634927220407073, -95.06933105091713, -95.63232465425465
55.222816920328654, 0.5730184810283835, -93.39052714652618, -93.74257983863514
56.216450722604975, 0.8495742732909012, -92.16678028011137, -92.40652162381363
57.21008452488131, 1.0960030249012345, -91.20318668800206, -91.37131610338105
58.20371832715763, 1.314763221671148, -90.40924346835158, -90.52697498937853
59.19735212943395, 1.5079899050074603, -89.7354328836428, -89.81562828459369
60.19098593171027, 1.6775442366496471, -89.15168957362857, -89.20303162641353
61.1846197339866, 1.8250537977140733, -88.6383573765662, -88.6672135291005
62.17825353626293, 1.9519454024892167, -88.18186876862833, -88.19321038632961
63.17188733853925, 2.0594718611625487, -87.77244994947678, -87.77034999326224
64.16552114081557, 2.1487338346074085, -87.40281968830485, -87.39073410392926
65.15915494309189, 2.220697687642879, -87.06740682561893, -87.04833696115793
66.15278874536823, 2.276210057776437, -86.76184090789114, -86.73844284170345
67.14642254764455, 2.3160097059585745, -86.4826438017159, -86.45728086497991
68.14005634992087, 2.3407370964607193, -86.22699138821118, -86.20177999043179
69.1336901521972, 2.350942057912385, -85.99257209627734, -85.96940014235341
70.12732395447352, 2.3470898013021215, -85.77746734710618, -85.75801318742514
71.12095775674985, 2.3295655089392233, -85.58008199717364, -85.56581752045717
72.11459155902617, 2.2986776574653662, -85.3990774293098, -85.39127589589526
73.1082253613025, 2.2546601951643837, -85.2333305843905, -85.23306971128454
74.10185916357882, 2.1976736567373, -85.08190276051828, -85.09006517963206
75.09549296585514, 2.1278052654542345, -84.9440114679861, -84.96128825979096
76.08912676813146, 2.045068041476246, -84.81901375953684, -84.84590615630626
77.08276057040779, 1.9493989046044424, -84.70638770995627, -84.74321383490447
78.0763943726841, 1.8406557282325364, -84.60572583344289, -84.65262443775168
79.07002817496044, 1.7186132672495225, -84.5167250249352, -84.57366279292486
80.06366197723676, 1.582957844260406, -84.43918067795681, -84.50596143961307
81.05729577951308, 1.4332806336417967, -84.37298349672183, -84.44925876371038
82.0509295817894, 1.2690693290015573, -84.31811733269552, -84.40339897773771
83.04456338406574, 1.0896979132368287, -84.27465982934231, -84.36833379886377
84.03819718634206, 0.8944141672542776, -84.24278566311176, -84.34412579032616
85.03183098861838, 0.6823244478271451, -84.22276752833868, -84.33095344436174
86.02546479089472, 0.452375129430623, -84.21498447714688, -84.32911820825971
87.01909859317104, 0.20332992908664738, -84.2199295798905, -84.33905380003753
88.01273239544736, -0.06625789627956097, -84.23822359220026, -84.36133834015172
89.00636619772368, -0.3580797916867498, -84.2706273460311, -84.39671005954962
90.0, -0.6741142932344235, -84.3180646729323, -84.44608766004475
90.99363380227634, -1.0166797937225436, -84.38164808982745, -84.51059684276584
91.98726760455267, -1.3885005944288742, -84.46271437336749, -84.59160515050667
92.98090140682898, -1.792790026196791, -84.56287138076952, -84.69076819647384
93.97453520910531, -2.2333555028602188, -84.68405983499142, -84.81009175019535
94.96816901138162, -2.714731596745304, -84.82863864400058, -84.95201631732924
95.96180281365795, -3.242348329921621, -84.9995019889642, -85.11953430025743
96.95543661593429, -3.8227420252100943, -85.20024278575748, -85.31635549251048
97.9490704182106, -4.463812962878036, -85.43539083040099, -85.5471462895876
98.94270422048693, -5.175121625461258, -85.71076178318026, -85.81788501567624
99.93633802276324, -5.968177244212489, -86.03399472675937, -86.13640723086719
100.92997182503957, -6.856565071317757, -86.41540583621924, -86.5132762536648
101.92360562731591, -7.855463219241024, -86.86941294816589, -86.96324174608745
102.91723942959223, -8.979288649037326, -87.41706510530385, -87.50783622395302
103.91087323186855, -10.234015981053535, -88.09088992156374, -88.18037193302659
104.90450703414487, -11.595230754359477, -88.94518902754463, -89.03661354543091
105.8981408364212, -12.95354641793793, -90.08132448379811, -90.18119768377305
106.89177463869751, -14.021118340875809, -91.72542506997937, -91.84987120311426
107.88540844097385, -14.3388622862485, -94.58962707501152, -94.80241130264957
108.87904224325018, -13.668504782525117, -110.732576897096, -111.69790134743894
109.87267604552649, -12.309254320092176, -94.62956140481133, -94.44762244761209
110.86630984780282, -10.71087865173136, -91.48754978268308, -91.39604853904055
111.85994365007913, -9.132924637732737, -89.6366462809169, -89.57216952803267
112.85357745235547, -7.668913642241108, -88.31187290151915, -88.25908079892932
113.8472112546318, -6.337270119937904, -87.2766559656141, -87.22982318934756
114.84084505690811, -5.130310916039965, -86.42624006920968, -86.38285020232784
115.83447885918443, -4.033459446368402, -85.70492967812753, -85.66383951458099
116.82811266146078, -3.0318727721157424, -85.07953965673471, -85.04028205622132
117.82174646373709, -2.1124175237357425, -84.52867670176873, -84.4911422722228
118.81538026601342, -1.2640241827474292, -84.03771790024567, -84.00199167080144
119.80901406828974, -0.47752045999332304, -83.59620557632093, -83.56246928983445
120.80264787056606, 0.25466531643886314, -83.19637721452287, -83.16484973774638
121.79628167284238, 0.9387984218492235, -82.83229131774404, -82.8031855991413
122.78991547511872, 1.5800908980769315, -82.49927605417807, -82.47276857755091
123.78354927739503, 2.182908043746771, -82.19357125646519, -82.16977759484865
124.77718307967136, 2.7509332286057293, -81.91208290206717, -81.8910417934251
125.77081688194767, 3.2872984659954363, -81.65221872889833, -81.6338770769654
126.764450684224, 3.7946878147200764, -81.41176775767626, -81.39597144638861
127.75808448650034, 4.275419530763008, -81.18881516015803, -81.17530379232717
128.75171828877666, 4.731511672540964, -80.98168149004181, -80.97008632383717
129.74535209105298, 5.164734809029582, -80.78887754909856, -80.77872414649974
130.7389858933293, 5.576654632835463, -80.60907391217732, -80.59978756103334
131.73261969560562, 5.968666622133204, -80.44107646385221, -80.43199394213516
132.72625349788197, 6.34202439195794, -80.28381500861849, -80.27419686971376
133.71988730015826, 6.697862992609419, -80.13633028891293, -80.1253806981079
134.7135211024346, 7.037218122246207, -79.99777194708597, -79.98465907540066
135.7071549047109, 7.361041999635917, -79.86739697611368, -79.85127613894049
136.70078870698725, 7.670216474387828, -79.74456798343425, -79.72460926611876
137.69442250926355, 7.965563823072223, -79.6287615979478, -79.6041723874671
138.6880563115399, 8.247855580995031, -79.51956593107968, -79.4896189968635
139.68169011381622, 8.517819684112327, -79.41669009668861, -79.3807441359305
140.67532391609257, 8.776146138537715, -79.31996287929309, -79.27748479263369
141.66895771836886, 9.02349139256691, -79.22934062045003, -79.17991833588503
142.6625915206452, 9.260481555323727, -79.14490155670173, -79.08825880051683
143.6562253229215, 9.487714584906463, -79.06685339404478, -79.00285102793856
144.64985912519785, 9.705761555610625, -78.99552725464136, -78.92416284299871
145.64349292747417, 9.915167107033763, -78.931371950334, -78.85277559378105
146.6371267297505, 10.116449176376252, -78.87495397910374, -78.7893734880829
147.6307605320268, 10.31009811783364, -78.82694831214086, -78.73473222251867
148.62439433430313, 10.4965753184045, -78.78813070254591, -78.68970741697152
149.61802813657945, 10.676311426432864, -78.75937122472226, -78.65522334248229
150.61166193885578, 10.849704316441358, -78.74162463252813, -78.63226237199741
151.60529574113212, 11.017116919948005, -78.735923845458, -78.62185549984248
152.59892954340845, 11.178875055711309, -78.74337554411778, -78.62507417654375
153.59256334568477, 11.335265393065125, -78.7651440203604, -78.64302359842024
154.5861971479611, 11.486533677782234, -78.80246245480082, -78.67683748129838
155.5798309502374, 11.63288334066783, -78.85661337331398, -78.72767423633829
156.57346475251373, 11.774474594677626, -78.92893890252454, -78.7967143507464
157.56709855479005, 11.911424107072719, -79.02083354482835, -78.88515864975756
158.56073235706637, 12.043805309723844, -79.13375262992083, -78.99422696571948
159.5543661593427, 12.171649384312666, -79.26920409851503, -79.12515654525723
160.547999961619, 12.294946931309504, -79.42875963352209, -79.27919925651786
161.54163376389533, 12.41365030385567, -79.61405702389372, -79.4576162718657
162.53526756617168, 12.52767656167267, -79.82679392611242, -79.66166833372708
163.528901368448, 12.636910977334603, -80.0687420227576, -79.89259887036204
164.52253517072432, 12.741211008855517, -80.34171388393771, -80.15160598097984
165.51616897300065, 12.840410639355703, -80.64757038816387, -80.43979746682886
166.50980277527697, 12.93432497692805, -80.98815907441394, -80.75812038836838
167.5034365775533, 13.022755005644317, -81.36524390712319, -81.10725275089825
168.49707037982964, 13.105492381440463, -81.7803975241177, -81.48743951266798
169.49070418210593, 13.182324173612196, -82.23477204634318, -81.89824797323988
170.48433798438228, 13.253037462852483, -82.72878547420834, -82.33820916765242
171.47797178665857, 13.317423719081118, -83.26154105953287, -82.80430435353333
172.47160558893492, 13.375282895688208, -83.8299891094553, -83.2912553398139
173.46523939121124, 13.42642719025215, -84.42766215035775, -83.79059886641832
174.4588731934876, 13.470684434480303, -85.04272912341906, -84.28959667108366
175.45250699576388, 13.507901087424447, -85.65573972070275, -84.77019611992914
176.44614079804023, 13.537944815516855, -86.23703590819295, -85.20854184665833
177.43977460031653, 13.560706650435929, -86.74581195229833, -85.5754661504143
178.43340840259287, 13.576102721197682, -87.13301879509109, -85.84136311179111
179.4270422048692, 13.584075560299425, -87.35082234619557, -85.97961535617935

==> graphics/Results/RadiationThreeDipoles_1.csv <==
theta, a1, f1, all1
0.5729577951308232,0.0724218852046101,0.06881740087123064,0.01778925066205356
1.5665915974071476,0.19629037190718995,0.18649105714970418,0.04820912604849722
2.560225399683472,0.3204767819427804,0.3044700518097882,0.07868526484613603
3.553859201959796,0.4445521585046705,0.422348993124865,0.10909840627929522
4.54749300423612,0.5687136787375965,0.5403173682045995,0.13948269398275387
5.541126806512444,0.692778386448175,0.6582035583908564,0.1697788429879762
6.534760608788768,0.8167218900769132,0.7759866419940128,0.1999661437765122
7.528394411065092,0.9405176369634303,0.893643711185512,0.23002297273975486
8.522028213341418,1.0641363146492164,1.0111493149472612,0.2599265805930002
9.51566201561774,1.1875451589521586,1.1284748132810196,0.2896528601721491
10.509295817894065,1.310707162647607,1.2455876367713092,0.31917609261074303
11.50292962017039,1.4335801817060017,1.3624504485470483,0.348468671715668
12.496563422446714,1.5561159393631276,1.4790202088387714,0.37750080723638585
13.49019722472304,1.6782589317768402,1.5952471456243154,0.40624020863689414
14.483831026999365,1.7999452425877225,1.711073638234118,0.4346517519131634
15.477464829275688,1.9211012772811944,1.8264330241820752,0.4626971329323505
16.47109863155201,2.041642431774078,1.9412483428323901,0.4903345116841534
17.46473243382834,2.161471713047007,2.055431032738413,0.5175181527092614
18.45836623610466,2.280478332845753,2.168879602530496,0.5441980677859475
19.452000038380984,2.3985362984109,2.2814782980215385,0.5703196676947442
20.445633840657308,2.515503026801123,2.3930957906798422,0.5958234305249843
21.439267642933633,2.631218011591381,2.50358391473305,0.6206445945198232
22.432901445209957,2.745501572498001,2.6127764818622072,0.6447128838630761
23.426535247486285,2.858153719760278,2.720488203676386,0.667952276079106
24.420169049762602,2.9689531658529997,2.8265137528885496,0.6902808198354509
25.41380285203893,3.077656517282827,2.930626994311295,0.7116105118982142
26.407436654315255,3.1839976788116364,3.0325804164361236,0.7318472417867887
27.401070456591576,3.2876875014372002,3.1321047934391966,0.7508908123038702
28.3947042588679,3.3884137038421684,3.228909105966854,0.7686350435784449
29.38833806114423,3.4858410948025176,3.3226807470027016,0.7849679675558487
30.381971863420553,3.579612121242056,3.4130860365206646,0.7997721190051097
31.375605665696877,3.6693477632570524,3.4997710655118768,0.8129249280975737
32.3692394679732,3.7546487935502055,3.5823628863734056,0.82429921845284
33.36287327024952,3.8350974143515115,3.660471062609012,0.8337638132613898
34.35650707252585,3.910259280119821,3.733689586371323,0.8411842506937535
35.35014087480217,3.979685909175229,3.801599167634172,0.8464236083112603
36.3437746770785,4.042917481979607,3.863769893795355,0.849343434623319
37.33740847935482,4.0994860181372585,3.919764253353481,0.8498047843121521
38.33104228163115,4.148918918412769,3.9691405120654384,0.847669351991089
39.32467608390747,4.190742852246205,4.011456424768105,0.8428006977006924
40.3183098861838,4.22448796547863,4.046273260942229,0.8350655557031417
41.31194368846012,4.249692377378077,4.073160117218566,0.8243352165343825
42.30557749073644,4.265906930674732,4.0916984854967104,0.8104869707407998
43.29921129301277,4.272700153273328,4.101487041298001,0.7934056012873697
44.29284509528909,4.2696633857112385,4.1021466135531455,0.7729849103012523
45.28647889756541,4.256416024375795,4.093325294401682,0.749129264631694
46.280112699841744,4.232610827091055,4.074703645955518,0.721755143685126
47.273746502118065,4.197939225046111,4.045999960597257,0.6907926721531419
48.267380304394386,4.152136583289745,4.006975532560572,0.6561871196079978
49.26101410667071,4.094987351306144,3.95743990168876,0.6179003485104265
50.25464790894703,4.026330045694059,3.897256035957916,0.5759121919701207
51.24828171122336,3.9460620089373237,3.826345428387281,0.530221742629635
52.241915513499684,3.854143892014525,3.7446930975065515,0.4808485343140033
53.235549315776005,3.7506038146500336,3.6523525003410477,0.42783359860393916
54.22918311805233,3.6355411661306105,3.549450395533622,0.3712403792501459
55.222816920328654,3.509130023040236,3.436191735797622,0.31115548834624374
56.216450722604975,3.3716221800461863,3.312864729754772,0.24768928941245746
57.21008452488131,3.223349819473086,3.179846303538391,0.18097629400729576
58.20371832715763,3.064727890889732,3.0376083289170643,0.1111753602180013
59.19735212943395,2.89625634420456,2.8867251946002703,0.038469684526408233
60.19098593171027,2.718522479068149,2.727883627201372,0.03693344204257799
61.1846197339866,2.532203878728276,2.561896197673945,0.11480302599315005
62.17825353626293,2.3380727662030973,2.3897208167302217,0.19488512171674316
63.17188733853925,2.137003319549023,2.212489973623279,0.27690367338016264
64.16552114081557,1.9299848770906805,2.031555939575211,0.3605616565948326
65.15915494309189,1.7181469176076904,1.8485623924858279,0.4455424196944247
66.15278874536823,1.5028084117167047,1.6655601502656563,0.531511240529969
67.14642254764455,1.2855806834097787,1.4851965425436275,0.6181170881969603
68.14005634992087,1.0685978325696792,1.31102476678387,0.7049945781190103
69.1336901521972,0.855085341358182,1.1479919422634788,0.7917661066281061
70.12732395447352,0.6509472000567613,1.0031207596749254,0.878044148949146
71.12095775674985,0.46979156004655087,0.8861213920445796,0.9634337024018992
72.11459155902617,0.34793796858557147,0.8088404070911867,1.0475348547111618
73.1082253613025,0.3487491499172857,0.7815782137613703,1.1299454555932398
74.10185916357882,0.465960559922579,0.8067665387079133,1.210263868288005
75.09549296585514,0.6326587532077469,0.8764840736959703,1.2880917764520379
76.08912676813146,0.8135759184839214,0.977380129230363,1.36303702083804
77.08276057040779,0.9956325516366323,1.0967741210898032,1.4347164394739043
78.0763943726841,1.1731207620255706,1.2250752611264235,1.5027586846333194
79.07002817496044,1.3429071885748836,1.355592818060095,1.5668069897665027
80.06366197723676,1.5029193954444369,1.483692693485321,1.6265218597390891
81.05729577951308,1.6516024670700904,1.6060824415015689,1.6815836582098587
82.0509295817894,1.787699167450185,1.720338541691104,1.7316950667604591
83.04456338406574,1.9101527935469511,1.8246168309269506,1.7765833914656899
84.03819718634206,2.0180617643684635,1.9174785541332762,1.816002693950155
85.03183098861838,2.1106578852230675,1.9977856569221148,1.849735725601848
86.02546479089472,2.187296092106086,2.0646371789600417,1.8775956454876108
87.01909859317104,2.247449942539904,2.1173302581315903,1.8994275046181415
88.01273239544736,2.2907099753574847,2.155336120038457,1.9151094815173313
89.00636619772368,2.316783418440581,2.1782854027443643,1.9245538565355393
90.0,2.325494412683659,2.1859594975102845,1.9277077149796913
90.99363380227634,2.3167842971801487,2.178286002521408,1.9245533718840544
91.98726760455267,2.2907117274513205,2.155337308265068,1.9151085140817092
92.98090140682898,2.247452557214869,2.1173320117638887,1.8994260581242475
93.97453520910531,2.1872995531850274,2.064639462401508,1.8775937255022008
94.96816901138162,2.1106621710700533,1.9977884206118892,1.8497333395062519
95.96180281365795,2.0180668477490813,1.9174817323355924,1.815999850905419
96.95543661593429,1.9101586413211782,1.824620338357631,1.7765801023693413
97.9490704182106,1.787705739948131,1.7203422684010967,1.7316913441951476
98.94270422048693,1.6516097168678248,1.6060862451063391,1.6815795163841574
99.93633802276324,1.5029272649746759,1.4836963873452818,1.6265173144207505
100.92997182503957,1.3429156053623081,1.3555961534262364,1.5668020582085491
101.92360562731591,1.1731296287323132,1.2250779010060553,1.5027533854933743
102.91723942959223,0.9956417236935565,1.0967756055654325,1.4347107927271738
103.91087323186855,0.8135851484872377,0.9773798424704383,1.3630310476844527
104.90450703414487,0.6326675342641476,0.8764812563400223,1.2880854992180177
105.8981408364212,0.4659676365109183,0.8067604495988785,1.2102573103234302
106.89177463869751,0.34875134831667226,0.7815685165801775,1.1299386411641383
107.88540844097385,0.34793221397389057,0.8088275048446005,1.0475278088887332
108.87904224325018,0.46978097483942705,0.886106216175077,0.9634264509484596
109.87267604552649,0.6509347448900096,1.0031042324449153,0.8780367182016338
110.86630984780282,0.8550720449213655,1.1479746999738978,0.7917585233797517
111.85994365007913,1.0685840548413215,1.3110071779596995,0.70498686949985
112.85357745235547,1.2855665778003014,1.4851788052841688,0.6181092815538143
113.8472112546318,1.5027940571087615,1.6655423681372286,0.5315033633065317
114.84084505690811,1.7181323606504413,1.848544618644726,0.44553449931211186
115.83447885918443,1.9299701477085047,2.031538200013673,0.360553720334964
116.82811266146078,2.136988437306901,2.212472279023289,0.2768957482679681
117.82174646373709,2.3380577431736698,2.3897031684605,0.19487723440725074
118.81538026601342,2.532188720899979,2.561878590827161,0.1147952026562362
119.80901406828974,2.7185071871095294,2.727866052142688,0.03692570819720286
120.80264787056606,2.896240913938514,2.8867076377732044,0.038477303586415545
121.79628167284238,3.0647123136414915,3.0375907732883682,0.11118284073700634
122.78991547511872,3.2233340823715384,3.179828728879076,0.1809836126529416
123.78354927739503,3.371606266318238,3.312847112859522,0.24769642387186133
124.77718307967136,3.509113912317869,3.436174050695065,0.3111624173492357
125.77081688194767,3.6355248347796723,3.5494326137133805,0.3712470826360394
126.764450684224,3.7505872361239425,3.6523345910089677,0.42784005738520453
127.75808448650034,3.85412703723253,3.7446750278716,0.4808547307333947
128.75171828877666,3.946044846684943,3.826327163979056,0.5302276602099738
129.74535209105298,4.026312543041974,3.8972375409712137,0.57591781555642
130.7389858933293,4.094969474042971,3.9574211393502434,0.6179056643041492
131.73261969560562,4.152118296363671,4.006956465511851,0.6561921151933671
132.72625349788197,4.1979204930099545,4.045980551288241,0.6907973365154609
133.71988730015826,4.232591614545378,4.074683857041997,0.7217594672211348
134.7135211024346,4.256396296404498,4.093305089140875,0.7491332391520432
135.7071549047109,4.269643108304374,4.102125956191464,0.7729885290252332
136.70078870698725,4.2726792937319225,4.101465897445329,0.7934088588300895
137.69442250926355,4.265885457992873,4.091676822481977,0.810489863093035
138.6880563115399,4.249670262597767,4.073137904421856,0.8243377410354181
139.68169011381622,4.224465182013406,4.046250470099022,0.8350677110069202
140.67532391609257,4.19071937617002,4.011433030242002,0.842802483735662
141.66895771836886,4.148894728711197,3.9691164910860404,0.8476707699141839
142.6625915206452,4.09946109691857,3.919739586216891,0.8498058364573592
143.6562253229215,4.042891814643989,3.86374456402534,0.8493441244453303
144.64985912519785,3.9796594845409925,3.8015731621026054,0.8464239403247558
145.64349292747417,3.910232090506053,3.7336628953772393,0.8411842304088554
146.6371267297505,3.83506945561727,3.6604436799162223,0.8337634471158747
147.6307605320268,3.754620065091038,3.582334809207198,0.8242985137417046
148.62439433430313,3.6693182679601146,3.4997422945160146,0.812923892900566
149.61802813657945,3.5795818654017517,3.4130565756763915,0.7997707621128399
150.61166193885578,3.485810087999106,3.322650603512009,0.784966298395092
151.60529574113212,3.388381958786231,3.2288782901027857,0.7686330721372566
152.59892954340845,3.287655033783374,3.132073318366391,0.750888549057131
153.59256334568477,3.183964506945307,3.0325482980051137,0.7318446976227524
154.5861971479611,3.0776226620838543,2.9305942508304867,0.7116076980466474
155.5798309502374,2.968918650440812,2.826480404878033,0.6902777477979177
156.57346475251373,2.858118569224762,2.7204542736078206,0.667948957561909
157.56709855479005,2.745465813620823,2.6127419938892977,0.6447093307133575
158.56073235706637,2.6311816725623633,2.503548894416993,0.6206408186652708
159.5543661593427,2.5154661369342373,2.3930602647142463,0.5958194439175679
160.547999961619,2.398498887864388,2.281442293961105,0.5703154822588361
161.54163376389533,2.280440432350634,2.1688431485276207,0.544193695371159
162.53526756617168,2.1614333536480497,2.055394157291649,0.5175136050482604
163.528901368448,2.0416036445870174,1.9412110745504385,0.49032980035570145
164.52253517072432,1.9210620932694613,1.8263953915664772,0.46269226932968116
165.51616897300065,1.7999056923618082,1.7110356694836788,0.4346467472178661
166.50980277527697,1.6782190454186867,1.5952088684636008,0.4062350737983113
167.5034365775533,1.556075746277678,1.4789816503727382,0.3774955529565555
168.49707037982964,1.4335397105013024,1.3624116351432127,0.34846330843971324
169.49070418210593,1.310666441044513,1.2455485939704707,0.3191706305226276
170.48433798438228,1.1875042137240668,1.1284355657370246,0.2896473091956219
171.47797178665857,1.064095171591649,1.0111098863956893,0.2599209503974997
172.47160558893492,0.940476320892798,0.8936041244407785,0.23001727275101025
173.46523939121124,0.81668042485715,0.7759469189738769,0.19996038319150933
174.4588731934876,0.6927367950435886,0.658163720167298,0.16977303079399447
175.45250699576388,0.5686719832891387,0.5402774350797659,0.13947683898002577
176.44614079804023,0.44451038042592944,0.4223089847326745,0.10909251710696305
177.43977460031653,0.3204349420948327,0.3044299873116821,0.07867935003901627
178.43340840259287,0.19624849049153423,0.18645095527846933,0.04820319398742185
179.4270422048692,0.07237998172588633,0.06877728119511847,0.017783309715481976

==> graphics/Results/RadiationThreeDipoles_159.csv <==
theta, a159, f159, all159
0.5729577951308232,0.009600649411149957,0.008571541041246317,0.004255674256955466
1.5665915974071476,0.026070441487301657,0.023230822915525133,0.011528312546468692
2.560225399683472,0.04253947316913088,0.03788298352720088,0.018817486330341034
3.553859201959796,0.05892327982100667,0.052448582436390785,0.02609673594625543
4.54749300423612,0.07522007237982609,0.06692165826201231,0.033376456667336046
5.541126806512444,0.0913774796599891,0.08125114364340284,0.04064489750067315
6.534760608788768,0.10736357172817532,0.09540395995720365,0.04789981637855357
7.528394411065092,0.12314538766820096,0.10934585884503634,0.05513910024995586
8.522028213341418,0.13868861852428815,0.12304106902803144,0.06236078599419511
9.51566201561774,0.1539572334333581,0.1364518804899732,0.06956308025063414
10.509295817894065,0.1689130463414071,0.14953816197204137,0.07674437800099325
11.50292962017039,0.18351522324492162,0.16225681003940984,0.08390327974501623
12.496563422446714,0.19771973269060858,0.17456113039774523,0.09103860711389582
13.49019722472304,0.2114787453389083,0.18640015467813958,0.09814941676993323
14.483831026999365,0.2247399917802211,0.19771789855469885,0.10523501244575059
15.477464829275688,0.23744609154182306,0.20845256978795162,0.1122949549821738
16.47109863155201,0.24953387043455694,0.21853573758546954,0.11932907023081354
17.46473243382834,0.26093368822124136,0.2278914775392143,0.12633745469540286
18.45836623610466,0.2715688043045286,0.23643550936766905,0.13332047879535971
19.452000038380984,0.2813548161451557,0.24407434783519324,0.1402787876457113
20.445633840657308,0.2901992140883206,0.250704490693664,0.1472132992597003
21.439267642933633,0.2980011082372361,0.25621167157523095,0.15412520009395422
22.432901445209957,0.30465119962666426,0.2604702109662806,0.16101593787123994
23.426535247486285,0.31003209188850045,0.2633425056175623,0.16788721163234874
24.420169049762602,0.3140190752291625,0.2646787076334145,0.17474095898674752
25.41380285203893,0.31648156908563535,0.26431666206459214,0.18157934055104302
26.407436654315255,0.31728549547968504,0.26208220188369774,0.18840472158511004
27.401070456591576,0.3162969927335978,0.2577899531853213,0.19521965085774126
28.3947042588679,0.3133881052328963,0.251244904975176,0.20202683679677108
29.38833806114423,0.3084454635908048,0.2422451984793053,0.20882912100268056
30.381971863420553,0.30138361527617397,0.23058700947190178,0.21562944922947522
31.375605665696877,0.2921657810364138,0.21607332831602666,0.2224308399619482
32.3692394679732,0.2808367436933486,0.1985306780859046,0.22923635074409343
33.36287327024952,0.26757585351515906,0.1778436956115712,0.2360490424390934
34.35650707252585,0.2527832915671931,0.15403481437390204,0.24287194162679332
35.35014087480217,0.23721901741130663,0.12747444949203918,0.24970800136951596
36.3437746770785,0.22221379353800788,0.09953140623823088,0.2565600606011858
37.33740847935482,0.20993523148142657,0.07484931991092222,0.26343080241781874
38.33104228163115,0.20354790213791837,0.06684344605076145,0.27032271156897414
39.32467608390747,0.2068460345417907,0.08881832861926636,0.2772380314696494
40.3183098861838,0.22303553931429332,0.13241654291393354,0.2841787210699201
41.31194368846012,0.2534424456429264,0.18811572225206089,0.29114641193510515
42.30557749073644,0.29750835397970776,0.2525322163236797,0.2981423659020809
43.29921129301277,0.3538416578190076,0.3246191943255755,0.3051674336873302
44.29284509528909,0.421093591370894,0.40407468088388987,0.3122220148291987
45.28647889756541,0.4982638947071486,0.4908584816413371,0.31930601935025443
46.280112699841744,0.5846889963826999,0.5850264490463792,0.3264188315256911
47.273746502118065,0.6799465783808353,0.6866636928925586,0.3335592761399296
48.267380304394386,0.7837662927735586,0.7958532785525548,0.34072558760614924
49.26101410667071,0.8959645225326041,0.9126593603109137,0.3479153823120515
50.25464790894703,1.0163999933603673,1.0371168678721332,0.35512563453991725
51.24828171122336,1.144943958638082,1.1692244904110005,0.362352656289935
52.241915513499684,1.2814599492078345,1.3089395067545804,0.369592081312706
53.235549315776005,1.4257897402321893,1.4561737776670507,0.37683885363030195
54.22918311805233,1.577743424605589,1.610790566665757,0.3840872207949171
55.222816920328654,1.737092286697523,1.7726020252254102,0.39133073210059516
56.216450722604975,1.9035636695413252,1.9413672636676362,0.39856224192687184
57.21008452488131,2.076837334341127,2.1167909731657564,0.40577391835353155
58.20371832715763,2.256542998242845,2.298522587014435,0.41295725714374754
59.19735212943395,2.442258851153545,2.486155980384172,0.42010310114862115
60.19098593171027,2.633510923039764,2.679229712221524,0.42720166514029984
61.1846197339866,2.8297732164389147,2.877227813465787,0.4342425660335977
62.17825353626293,3.030468545066319,3.079581123846886,0.4412148584079799
63.17188733853925,3.2349700346280352,3.285669176098234,0.4481070751933521
64.16552114081557,3.4426032501334074,3.494822622014617,0.4549072733347726
65.15915494309189,3.6526489175957466,3.7063261897693813,0.46160308420347784
66.15278874536823,3.8643462086029876,3.91942215653042,0.46818176847504744
67.14642254764455,4.076896554883291,4.13331431486741,0.47463027515062006
68.14005634992087,4.289467957396594,4.347172405871504,0.4809353043541092
69.1336901521972,4.501199751150415,4.56013698643581,0.48708337349835273
70.12732395447352,4.7112077832236094,4.771324692875473,0.4930608863757532
71.12095775674985,4.918589957650271,4.979833858092869,0.49885420469547936
72.11459155902617,5.122432097067344,5.184750434898766,0.5044497215594322
73.1082253613025,5.321814067520063,5.385154173957593,0.5098339363438145
74.10185916357882,5.515816109671612,5.580125001199979,0.5149935304321829
75.09549296585514,5.703525316975533,5.768749536494482,0.5199154432299231
76.08912676813146,5.884042199219057,5.950127692942309,0.5245869478792776
77.08276057040779,6.056487268293812,6.1233792943926515,0.5289957260883713
78.0763943726841,6.220007582143777,6.287650647703773,0.5331299414876552
79.07002817496044,6.373783182611457,6.442121005916654,0.5369783109324687
80.06366197723676,6.517033363373211,6.5860088588771,0.5405301731812734
81.05729577951308,6.649022705332218,6.7185779889405515,0.5437755543953757
82.0509295817894,6.769066818720484,6.839143231214915,0.5467052299275971
83.04456338406574,6.876537733737499,6.947075880323951,0.5493107818940653
84.03819718634206,6.970868884798997,7.041808688882066,0.5515846520550612
85.03183098861838,7.051559637353452,7.122840406725592,0.5535201895670844
86.02546479089472,7.118179310704632,7.189739814403434,0.5551116932090872
87.01909859317104,7.170370655306441,7.24214920944047,0.5563544477303107
88.01273239544736,7.207852748514704,7.279787309391689,0.5572447540152242
89.00636619772368,7.230423278725524,7.302451541640334,0.5577799528122567
90.0,7.2379601941322065,7.3100196961875685,0.557958441826537
90.99363380227634,7.230422698917923,7.30245092426106,0.5577796860325883
91.98726760455267,7.2078515864917385,7.27978607235546,0.5572442211198902
92.98090140682898,7.1703689062897285,7.242147348228272,0.5563536500422653
93.97453520910531,7.118176967618897,7.189737322327199,0.5551106327001982
94.96816901138162,7.051556690935911,7.122837275035277,0.5535188688432028
95.96180281365795,6.970865323742858,7.0418049069062745,0.5515830743363704
96.95543661593429,6.87653354486768,6.9470714356419725,0.549308950990898
97.9490704182106,6.769061987199103,6.839138109858026,0.5467031502119801
98.94270422048693,6.649017214891153,6.7185721756197125,0.5437732307686225
99.93633802276324,6.517027196570529,6.586002337234067,0.5405276110379167
100.92997182503957,6.373776321108255,6.442113758795005,0.5369755161209556
101.92360562731591,6.22000000699776,6.287642657436235,0.5331269202681765
102.91723942959223,6.056478960265567,6.12337054310083,0.528992485088282
103.91087323186855,5.884033139086993,5.950118162844772,0.5245834940465307
104.90450703414487,5.703515485855253,5.768739210219031,0.5199117837850195
105.8981408364212,5.5158054893354755,5.5801138620959065,0.5149896728191009
106.89177463869751,5.321802640712735,5.3851422064037715,0.5098298881803985
107.88540844097385,5.122419847813155,5.184737624603386,0.5044454905877366
108.87904224325018,4.918576871548478,4.9798201923808865,0.4988497987325395
109.87267604552649,4.711193847727816,4.771310160959904,0.4930563132652508
110.86630984780282,4.501184955828649,4.56012157966934,0.48707864106359755
111.85994365007913,4.289452294169041,4.347156117975099,0.4809304203528199
112.85357745235547,4.076880018235039,4.133297142132994,0.47462524723183863
113.8472112546318,3.864328795769704,3.9194040979950415,0.4681766041385865
114.84084505690811,3.6526306287209045,3.7063072473587715,0.46159779076222457
115.83447885918443,3.4425840883964054,3.494802800654422,0.4549018578801574
116.82811266146078,3.23495000634356,3.2856484837918063,0.4481015445641847
117.82174646373709,3.0304476597565064,3.0795595717190634,0.4412092191629163
118.81538026601342,2.8297514868813014,2.877205415772586,0.43423682442737427
119.80901406828974,2.6334883652961913,2.679206486326481,0.4271958271038307
120.80264787056606,2.4422354845878833,2.4861319467027547,0.42009717227306487
121.79628167284238,2.256518845539222,2.2984977689287533,0.4129512426685251
122.78991547511872,2.076812421540172,2.1167653969129883,0.40576782315830706
123.78354927739503,1.9035380261202441,1.9413409582068222,0.398556070527387
124.77718307967136,1.7370659457329065,1.7725750220892218,0.39132448864828545
125.77081688194767,1.5777164230781895,1.6107628998065346,0.38408090908012504
126.764450684224,1.4257621195657042,1.4561454833105536,0.3768324770889036
127.75808448650034,1.2814317561874913,1.3089106232816647,0.3695856430359322
128.75171828877666,1.1449152469452188,1.1691950582988515,0.3623461590371396
129.74535209105298,1.016370826113566,1.0370869297467562,0.35511908075398096
130.7389858933293,0.8959349764955448,0.9126289611998128,0.3479087741371486
131.73261969560562,0.7837364653664549,0.7958224664981675,0.34071892690754557
132.72625349788197,0.6799165994816775,0.686632520232392,0.33355256452545745
133.71988730015826,0.5846590484010278,0.584994974978496,0.3264120703686021
134.7135211024346,0.4982342469153163,0.4908267774126415,0.3192992098130558
135.7071549047109,0.4210646580051586,0.4040428407285789,0.3122151578881665
136.70078870698725,0.3538140915731771,0.32458736018620327,0.30516053015733824
137.69442250926355,0.29748317488548437,0.2525006394702704,0.298135416461428
138.6880563115399,0.25342114327074844,0.18808493799273723,0.29113941715002645
139.68169011381622,0.22301993674549525,0.1323879476706066,0.2841716814184794
140.67532391609257,0.20683765272537832,0.08879625823853157,0.27723094736475123
141.66895771836886,0.20354712559198473,0.06683880894876464,0.2703155833802352
142.6625915206452,0.20994119171617456,0.07486492727934943,0.2634236304920747
143.6562253229215,0.22222504367174947,0.09955632554238535,0.2565528452814634
144.64985912519785,0.23723417175370234,0.12750295244187118,0.24970074301228398
145.64349292747417,0.2528012677310261,0.15406490900206857,0.2428646406173758
146.6371267297505,0.26759587065480644,0.17787459727856417,0.23604169920515264
147.6307605320268,0.28085825125520486,0.19856202235560685,0.22922896576711888
148.62439433430313,0.2921883897832397,0.2161049220718862,0.22242341378671493
149.61802813657945,0.3014070463488309,0.2306187398383592,0.21562198247148834
150.61166193885578,0.30846951390209143,0.2422769946804472,0.20882161435363503
151.60529574113212,0.3134126244970423,0.251276720493186,0.20201929102808716
152.59892954340845,0.3163218681917082,0.2578217566189691,0.19521206682226985
153.59256334568477,0.3173106416071143,0.2621139718873813,0.188397100217125
154.5861971479611,0.31650692052524765,0.2643483843473832,0.1815716828646528
155.5798309502374,0.31404458183488737,0.26471037306346074,0.17473326607288792
156.57346475251373,0.31005771516996194,0.26337410895112046,0.16787948465452143
157.56709855479005,0.3046769101401668,0.26050174994633163,0.16100817806018655
158.56073235706637,0.2980268836277188,0.25624314625830813,0.15411740874145305
159.5543661593427,0.29022503758781343,0.25073590292384856,0.1472054777116831
160.547999961619,0.28138067539792655,0.24410570081742883,0.14027093729489948
161.54163376389533,0.27159469043106926,0.23646680731167818,0.13331260107360987
162.53526756617168,0.26095959506093735,0.22792272535645067,0.12632955106596222
163.528901368448,0.24955979392542327,0.21856694062835835,0.11932114218064954
164.52253517072432,0.2374720292080363,0.2084837336247007,0.11228700401456336
165.51616897300065,0.22476594230689714,0.19774902877564116,0.10522704007327154
166.50980277527697,0.21150470821925096,0.18643125673094055,0.09814142450800112
167.5034365775533,0.1977457079347938,0.17459220944981765,0.09103059647496055
168.49707037982964,0.18354121114279637,0.16228787086622726,0.08389525223352554
169.49070418210593,0.16893904727330392,0.14956920887031402,0.07673633510918537
170.48433798438228,0.15398324772482358,0.13648291721447456,0.0695550234552295
171.47797178665857,0.1387146463420788,0.12307209875056974,0.06235271675401247
172.47160558893492,0.12317142895680873,0.10937688413342339,0.05513102000446966
173.46523939121124,0.10738962618952666,0.09543498277071245,0.04789172654739265
174.4588731934876,0.09140354678678757,0.08128216533841003,0.040636799484062326
175.45250699576388,0.07524615157363747,0.0669526795935909,0.03336835184751145
176.44614079804023,0.05894937069368178,0.05247960351742492,0.026088625690051343
177.43977460031653,0.042565576384703555,0.0379140036090008,0.01880937199827102
178.43340840259287,0.02609656224867496,0.023261839242646944,0.01152019549175682
179.4270422048692,0.009626829674030692,0.008602537080355067,0.004247555932064106

==> graphics/Results/RadiationThreeDipoles_160.csv <==
theta, a160, f160, all160
0.5729577951308232,0.0010299105060858995,0.0019822383068068103,0.0024834999221134365
1.5665915974071476,0.0028103722713210054,0.0055616993154497555,0.006732930450117802
2.560225399683472,0.004924546063527381,0.00930807091371161,0.010987959905925458
3.553859201959796,0.007598341439533422,0.01334840112482945,0.01523051730737452
4.54749300423612,0.01108834151131149,0.01787873780251406,0.01946397771755677
5.541126806512444,0.015651500499329212,0.023134880776479173,0.023678732845202655
6.534760608788768,0.021547242677133673,0.0294000780413782,0.027870626720075387
7.528394411065092,0.029029662259791526,0.03698212492238088,0.03203546657320019
8.522028213341418,0.038346217131271426,0.046194118594867516,0.03616901957675541
9.51566201561774,0.04973800541710754,0.05733998370281122,0.04026701110904588
10.509295817894065,0.06344038558967251,0.0707070039775847,0.044325124675219284
11.50292962017039,0.07968343608736056,0.08656409573121314,0.04833900357947768
12.496563422446714,0.09869214386558171,0.10516326502162424,0.05230425440571342
13.49019722472304,0.12068635070585615,0.1267421119123424,0.05621645232278017
14.483831026999365,0.14588051143552166,0.15152618096406612,0.06007114818898117
15.477464829275688,0.17448330724890024,0.17973069678320613,0.0638638773890981
16.47109863155201,0.20669714061495445,0.21156162240215812,0.06759017029698894
17.46473243382834,0.24271752470940258,0.24721613324250838,0.0712455642185993
18.45836623610466,0.28273237116340827,0.2868826299122323,0.07482561663476305
19.452000038380984,0.3269211743681909,0.3307403956559368,0.07832591953141298
20.445633840657308,0.37545408758993126,0.378958975840207,0.08174211457726499
21.439267642933633,0.4284908849443633,0.4316973314834534,0.08506990888649103
22.432901445209957,0.48617980332682376,0.48910280013606633,0.08830509108675641
23.426535247486285,0.5486562593563432,0.5513098850710978,0.09144354740171756
24.420169049762602,0.616041438058263,0.6184388863910024,0.09448127745196105
25.41380285203893,0.6884407522376915,0.690594383921853,0.09741440947958505
26.407436654315255,0.7659421741835651,0.7678635805673939,0.10023921470916244
27.401070456591576,0.848614444408333,0.8503145153451662,0.10295212057170693
28.3947042588679,0.9365051654965415,0.9379941570724747,0.10554972253810012
29.38833806114423,1.029638792734857,1.0309263922236565,0.10802879433410262
30.381971863420553,1.1280145369512706,1.129109923561589,0.11038629633986227
31.375605665696877,1.231604198825373,1.232516099546534,0.11261938201233973
32.3692394679732,1.3403499577631435,1.341086698077301,0.11472540220856835
33.36287327024952,1.4541621421751325,1.4547316916853033,0.11670190733033767
34.35650707252585,1.5729170115698579,1.5733270247596116,0.11854664725599257
35.35014087480217,1.6964545841887604,1.6967124366219535,0.12025756907153218
36.3437746770785,1.824576546879195,1.8246893671939177,0.1218328126603566
37.33740847935482,1.9570442864450133,1.9570189845124066,0.12327070425760751
38.33104228163115,2.093577083751678,2.093420375368593,0.12456974812039073
39.32467608390747,2.2338505133218582,2.2335689417935516,0.12572861650812647
40.3183098861838,2.377495091973326,2.3770950469231926,0.1267461382070111
41.31194368846012,2.5240952201677005,2.5235829538882073,0.1276212858682346
42.30557749073644,2.6731884591115618,2.6725701007457836,0.12835316246041853
43.29921129301277,2.824265185247042,2.823546753064641,0.12894098716189475
44.29284509528909,2.9767686615674904,2.9759560735733825,0.1293840810375996
45.28647889756541,3.13009556218868,3.1291946452771806,0.1296818528577221
46.280112699841744,3.2835969828055065,3.28261348064789,0.1298337854207035
47.273746502118065,3.4365799650913784,3.435519544920716,0.12983942274139362
48.267380304394386,3.588309557790127,3.587177816223942,0.12969835845606464
49.26101410667071,3.7380114312612394,3.7368138992802975,0.12941022577964753
50.25464790894703,3.884875055635031,3.88361720281549,0.12897468932718617
51.24828171122336,4.0280574455955325,4.026744683671841,0.1283914390813401
52.241915513499684,4.166687467227963,4.165325153045516,0.12766018675147156
53.235549315776005,4.299870694448709,4.298464132348451,0.12678066472782873
54.22918311805233,4.4266947943919694,4.4252492380539605,0.12575262778737945
55.222816920328654,4.546235412880337,4.544756066640004,0.12457585765684674
56.216450722604975,4.65756252288385,4.6560545425232345,0.12325017048417639
57.21008452488131,4.759747190804626,4.758215683811553,0.12177542721317793
58.20371832715763,4.851868707645335,4.850318732925974,0.12015154679837409
59.19735212943395,4.933022024762045,4.931458591787189,0.11837852213919305
60.19098593171027,5.0023254270946165,5.0007534944567,0.11645643855576047
61.1846197339866,5.0589283706363135,5.0573528439930024,0.11438549457360189
62.17825353626293,5.102019405564593,5.100445134945608,0.1121660247327436
63.17188733853925,5.130834102016422,5.12926587847292,0.10979852408892478
64.16552114081557,5.144662892048396,5.143105443628446,0.10728367403187884
65.15915494309189,5.142858738958357,5.141316725998166,0.10462236900875718
66.15278874536823,5.1248445439281705,5.123322553655855,0.10181574371052689
67.14642254764455,5.090120199927683,5.088622740384911,0.09886520025620915
68.14005634992087,5.038269204031263,5.036800697327413,0.09577243489464622
69.1336901521972,4.968964741755152,4.967529516678818,0.09253946373651298
70.12732395447352,4.881975160721667,4.880577444744632,0.08916864703072132
71.12095775674985,4.777168755870663,4.7758126665904355,0.08566271150929142
72.11459155902617,4.654517794526908,4.653207330604241,0.08202477034313395
73.1082253613025,4.514101716830549,4.512840748488762,0.0782583402777903
74.10185916357882,4.3561094552668065,4.354901714429375,0.0743673555525547
75.09549296585514,4.180840826191606,4.179689896343389,0.07035617824820042
76.08912676813146,3.988706956228561,3.9876162620937485,0.06622960475689789
77.08276057040779,3.7802297170806276,3.779202514217304,0.06199286812225494
78.0763943726841,3.5560401535166806,3.5550795179329433,0.0576516360567124
79.07002817496044,3.316875900907703,3.3159847188081453,0.05321200450685974
80.06366197723676,3.063577600540184,3.0627585583135035,0.048680486703514825
81.05729577951308,2.7970843328613197,2.796339907420318,0.04406399770163283
82.0509295817894,2.518428100643543,2.5177605502273215,0.0393698344837657
83.04456338406574,2.228727405627373,2.228138761172437,0.0346056517692937
84.03819718634206,1.9291799733451582,1.9286720305273173,0.029779433738140734
85.03183098861838,1.6210546913840902,1.620629003426488,0.024899461941591167
86.02546479089472,1.3056828361609722,1.3053407074955248,0.0199742797326991
87.01909859317104,0.9844486722108379,0.984191153070785,0.01501265360364375
88.01273239544736,0.6587795159058454,0.65860739791635,0.010023531866470318
89.00636619772368,0.33013536230343293,0.33004917512540743,0.0050160011558932245
90.0,2.2097847598616115e-6,2.4818951359503626e-6,7.63785777657869e-7
90.99363380227634,0.3301390219324167,0.33005281655659596,0.005017521135445714
91.98726760455267,0.6587832303229045,0.6586110939288147,0.0100250593580507
92.98090140682898,0.984452476946778,0.9841949390595968,0.015014193551344455
93.97453520910531,1.3056867652701962,1.3053446173825305,0.01997583698547988
94.96816901138162,1.6210587768847151,1.6206330691016644,0.024901041216747327
95.96180281365795,1.9291842446892284,1.9286762813201694,0.029781039586264463
96.95543661593429,2.2287318892089516,2.228143223361242,0.03460728854111749
97.9490704182106,2.5184328193518413,2.517765246593347,0.03937150629925286
98.94270422048693,2.7970893056853825,2.7963448568535205,0.04406570842164898
99.93633802276324,3.063582842230745,3.0627637754753403,0.04868223990436965
100.92997182503957,3.3168814217010016,3.3159902138562667,0.05321380345797638
101.92360562731591,3.5560459589240776,3.5550852963115838,0.057653483701658376
102.91723942959223,3.780235807746724,3.779208576516107,0.0619947670632568
103.91087323186855,3.988713327859634,3.987622603976823,0.06623155724300508
104.90450703414487,4.180847469554931,4.179696508549136,0.07035818616713604
105.8981408364212,4.356116356260482,4.354908582840758,0.07436942042628819
106.89177463869751,4.514108856622277,4.5128478542724535,0.07826046326179682
107.88540844097385,4.654525149759213,4.6532146504160785,0.08202695222927239
108.87904224325018,4.7771762989290005,4.775820172843746,0.0856649527321677
109.87267604552649,4.881982860060982,4.880585105936903,0.08917094767737732
110.86630984780282,4.9689725622796015,4.967537297771488,0.09254182355923454
111.85994365007913,5.038277107521022,5.036808560172686,0.09577485332664763
112.85357745235547,5.090128145506202,5.0886306441929445,0.0988676764299147
113.8472112546318,5.1248524885625955,5.123330455495166,0.10181827647815289
114.84084505690811,5.142866637985545,5.141324581321518,0.10462495696486644
115.83447885918443,5.144670699718549,5.143113206816406,0.1072863155375674
116.82811266146078,5.130841772046319,5.129273503386975,0.1098012172972799
117.82174646373709,5.102026891692269,5.1004525754827705,0.11216876761522544
118.81538026601342,5.058935627169252,5.057360054633964,0.11438828494697782
119.80901406828974,5.002332409443645,5.000760430799719,0.11645927410924338
120.80264787056606,4.933028689953556,4.9314652110603365,0.11838140046142923
121.79628167284238,4.8518750148048895,4.850324994470874,0.12015446540396421
122.78991547511872,4.759753101605514,4.7582215495321725,0.12177838356840624
123.78354927739503,4.657568001954963,4.6560599772940305,0.12325316203166989
124.77718307967136,4.5462404281683195,4.5447610386685025,0.12457888183890077
125.77081688194767,4.426699317473491,4.425253719193597,0.12575568206772533
126.764450684224,4.299874700789549,4.298468098358338,0.12678374661164177
127.75808448650034,4.166690936386435,4.1653285837947385,0.12766329380346578
128.75171828877666,4.028060361368812,4.026747563286843,0.1283945689418159
129.74535209105298,3.8848774061476856,3.88361951976988,0.12897783972595578
130.7389858933293,3.7380132089963474,3.736815646427415,0.12941339454777645
131.73261969560562,3.5883107595640946,3.5871789907734772,0.12970154353542124
132.72625349788197,3.4365805919745225,3.4355201483613067,0.12984262219202686
133.71988730015826,3.283597039991143,3.28261351861862,0.12983699742609672
134.7135211024346,3.1300950588142817,3.1291941273914654,0.129685075728023
135.7071549047109,2.976767610491984,2.9759550131994774,0.12938731321091723
136.70078870698725,2.824263602789007,2.8235451670675324,0.1289442272038191
137.69442250926355,2.6731863647534264,2.6725680091956407,0.12835640906190832
138.6880563115399,2.524092636231451,2.52358037974105,0.12762453784206773
139.68169011381622,2.3774920432734876,2.3770920156795756,0.1267493944829657
140.67532391609257,2.233847026801631,2.2335654811413597,0.1257318761271083
141.66895771836886,2.093573188108179,2.0934165148160178,0.12457301022769275
142.6625915206452,1.9570400117494964,1.9570147550171886,0.12327396809553888
143.6562253229215,1.8245719241979568,1.8246848007948369,0.12183607756040964
144.64985912519785,1.696449645210225,1.6967075660783446,0.1202608344463034
145.64349292747417,1.5729117882429462,1.5733218832043598,0.11854991259104697
146.6371267297505,1.4541566663636447,1.454726312296576,0.1167051721761712
147.6307605320268,1.340344260920392,1.3410811137737684,0.114728666172853
148.62439433430313,1.2315983116927747,1.2325103427105277,0.11262264475256459
149.61802813657945,1.128008489284029,1.1291040257942195,0.11038955755651365
150.61166193885578,1.0296326130572528,1.0309203841355161,0.10803205376446823
151.60529574113212,0.9364988808887926,0.937988068113305,0.1055529799507741
152.59892954340845,0.8486080803262567,0.8503083736755042,0.10295537576185934
153.59256334568477,0.7659357543117876,0.7678574129752174,0.1002424674945904
154.5861971479611,0.6884342983764928,0.6905882157871748,0.09741765969756598
155.5798309502374,0.6160349700436856,0.618432741701755,0.0944845249568948
156.57346475251373,0.5486497950126776,0.5513037864941132,0.09144679206351858
157.56709855479005,0.48617335845023424,0.4890967691479169,0.0883083327899426
158.56073235706637,0.4284844733161579,0.4316913885672432,0.08507314752993107
159.5543661593427,0.375447721017844,0.37895314075625053,0.08174535007446833
160.547999961619,0.3269148627541517,0.33073468779648996,0.07832915181129595
161.54163376389533,0.2827261225965773,0.2868770687529518,0.07482884564279299
162.53526756617168,0.2427113455839894,0.24721073890553888,0.07124878991819665
163.528901368448,0.20669103577362694,0.21155641634632524,0.0675933926711069
164.52253517072432,0.1744772801544767,0.17972570263272158,0.06386709644185269
165.51616897300065,0.14587456437713808,0.1515214254734736,0.06007436394724533
166.50980277527697,0.12068048505050746,0.12673762603104105,0.05621966483763677
167.5034365775533,0.09868636037356966,0.1051590849503466,0.052307463753687854
168.49707037982964,0.07967773532097835,0.08656026373136524,0.048342209863458885
169.49070418210593,0.06343476845877588,0.07070356848170542,0.04432832802502427
170.48433798438228,0.04973247392011927,0.057336997994390695,0.040270211681556145
171.47797178665857,0.03834077535432176,0.046191637098993564,0.036172217555604305
172.47160558893492,0.029024317655110154,0.036980196286181204,0.032038662167979265
173.46523939121124,0.021542007472567536,0.02939873513118413,0.02787382016506113
174.4588731934876,0.015646392649128975,0.02313412958688511,0.02368192439763337
175.45250699576388,0.01108338377868424,0.017878549065922265,0.019467167655500016
176.44614079804023,0.007593556438224997,0.013348708168785127,0.015233705927319156
177.43977460031653,0.0049199461575429974,0.009308773669716814,0.010991147521586067
178.43340840259287,0.0028059529545075646,0.005562671786696453,0.006736117388872939
179.4270422048692,0.0010257134834529926,0.0019833045663693303,0.0024866865519390575

==> graphics/Results/RadiationThreeDipoles_161.csv <==
theta, a161, f161, all161
0.5729577951308232,0.007233501254026594,0.01177744927857673,0.010537900342382611
1.5665915974071476,0.019519976880511693,0.03201515528292347,0.028589044802654433
2.560225399683472,0.03183363048596967,0.05226218174059209,0.046595612923807414
3.553859201959796,0.044129167873525686,0.0724213175851972,0.06443665401455544
4.54749300423612,0.05642347440015033,0.09249706806495785,0.08208130348157477
5.541126806512444,0.06869590860206498,0.11243179085682609,0.0994430674707791
6.534760608788768,0.08094173105048216,0.13219311000617556,0.11645697594604021
7.528394411065092,0.09315621479287577,0.15174755238234983,0.13305587129548352
8.522028213341418,0.1053346347773209,0.1710602115663531,0.1491697344392651
9.51566201561774,0.11747225793581609,0.19009435430574304,0.16472488814406666
10.509295817894065,0.1295643392239843,0.20881096920561532,0.17964306892998597
11.50292962017039,0.14160613109512854,0.22716826091961964,0.1938403634530543
12.496563422446714,0.1535929163375327,0.24512109717198158,0.2072260097740872
13.49019722472304,0.16552007693684312,0.2626204205555061,0.21970106858677235
14.483831026999365,0.1773832146472849,0.27961264231239064,0.23115697423145598
15.477464829275688,0.18917834226529076,0.29603904136864173,0.24147398008576285
16.47109863155201,0.20090216817821085,0.311835198994125,0.2505195176091154
17.46473243382834,0.21255250055718714,0.326930507948028,0.2581464928292473
18.45836623610466,0.2241288014690624,0.34124780536173827,0.26419154830292807
19.452000038380984,0.23563292500064922,0.35470319166494296,0.2684733224686538
20.445633840657308,0.24707007688913724,0.367206114682222,0.2707907417489827
21.439267642933633,0.25845003561164154,0.3786598202302203,0.2709213836754065
22.432901445209957,0.2697886756131523,0.38896230047885005,0.2686199516251152
23.426535247486285,0.2811098311995406,0.39800791241894923,0.2636169034134371
24.420169049762602,0.2924475330030537,0.4056898959404549,0.255617276925389
25.41380285203893,0.30384863575424825,0.4119041013237899,0.2442997561521673
26.407436654315255,0.3153758338034705,0.4165543492411719,0.22931602039778212
27.401070456591576,0.3271110265876919,0.41956000583481845,0.21029041803028758
28.3947042588679,0.33915894742838404,0.4208665771703621,0.18682000400492818
29.38833806114423,0.3516509042783459,0.42046042691687047,0.15847497764405424
30.381971863420553,0.3647484016994574,0.41838910202709234,0.1247995546001396
31.375605665696877,0.3786463257390093,0.41478917404608084,0.08531331007993748
32.3692394679732,0.39357529087589754,0.40992381227481756,0.039513123960652576
33.36287327024952,0.4098026925322175,0.4042320705917695,0.013127800305172367
34.35650707252585,0.42763200821063696,0.3983901166543937,0.07314445534853607
35.35014087480217,0.4473999739529322,0.3933795284996893,0.1410980036301593
36.3437746770785,0.4694714480896895,0.39054687556763157,0.21755376138080998
37.33740847935482,0.49423205308323653,0.39162150227995507,0.30308443336974084
38.33104228163115,0.5220790148044044,0.3986429580907118,0.3982642057943003
39.32467608390747,0.5534109205198829,0.4137601361601505,0.503663451646561
40.3183098861838,0.5886173052543082,0.4389269850105824,0.6198430587194624
41.31194368846012,0.6280689879526051,0.47561058707996046,0.747348393925604
42.30557749073644,0.6721099048751442,0.524652270855728,0.8867029505461507
43.29921129301277,0.721050879838741,0.5863279252542902,1.0384017350923136
44.29284509528909,0.7751654204633266,0.6605302006259939,1.2029044575313177
45.28647889756541,0.8346873285789714,0.7469597992406645,1.3806285946140993
46.280112699841744,0.8998097210432319,0.8452607627809489,1.5719424011824668
47.273746502118065,0.9706849888292866,0.955091249571564,1.77715794861182
48.267380304394386,1.047425254960822,1.0761480038426232,1.996524272898859
49.26101410667071,1.1301029856763931,1.2081651867464398,2.230220717266123
50.25464790894703,1.2187515245997478,1.3509019432905787,2.478350555468064
51.24828171122336,1.3133654281328504,1.5041266634283956,2.740934982201338
52.241915513499684,1.4139005666397473,1.6676016729450793,3.0179075561125144
53.235549315776005,1.520274015975604,1.8410698038129092,3.3091091788433213
54.22918311805233,1.63236379990804,2.024243209611546,3.6142836903548594
55.222816920328654,1.7500085612570184,2.2167943427802883,3.9330741564430878
56.216450722604975,1.8730072438544816,2.418348863609766,4.265019918928698
57.21008452488131,2.001118863574367,2.6284802335770654,4.60955447252178
58.20371832715763,2.1340624383438227,2.846705775840317,4.966004224886993
59.19735212943395,2.2715171366648264,3.0724840272755323,5.333588188045137
60.19098593171027,2.413122693253314,3.305213245004668,5.711418640031754
61.1846197339866,2.558480129771262,3.5442309613542426,6.098502785796187
62.17825353626293,2.707152808682718,3.7888145040975165,6.493745435779598
63.17188733853925,2.8586678391457254,4.038182414658533,6.895952709582044
64.16552114081557,3.0125178455591426,4.291496707061841,7.303836760750215
65.15915494309189,3.168163101853402,4.547865916109564,7.716021507127833
66.15278874536823,3.3250340277656414,4.806348885674133,8.131049339554533
67.14642254764455,3.4825340370949553,5.065959248012653,8.547388770123996
68.14005634992087,3.6400427222297744,5.325670543348402,8.963442969865481
69.1336901521972,3.796919354032414,5.584421926184295,9.37755913474263
70.12732395447352,3.952506671427849,5.841124401349028,9.788038608413046
71.12095775674985,4.106134930763061,6.09466752897324,10.193147680400712
72.11459155902617,4.257126181178402,6.343926533724465,10.591128969332607
73.1082253613025,4.404798728871257,6.5877697499141625,10.980213292803962
74.10185916357882,4.548471750247508,6.825066330705093,11.358631918376233
75.09549296585514,4.687470011563202,7.054694146733247,11.724629084277344
76.08912676813146,4.821128650773593,7.275547797130519,12.076474673653193
77.08276057040779,4.948797975943459,7.486546654280922,12.412476922782796
78.0763943726841,5.069848233743665,7.686642862734058,12.73099504157423
79.07002817496044,5.18367430127138,7.874829212584249,13.030451623942211
80.06366197723676,5.289700254688998,8.050146808335716,13.309344726353288
81.05729577951308,5.387383768976764,8.211692455830422,13.566259494914648
82.0509295817894,5.476220304428391,8.358625692217894,13.799879224862707
83.04456338406574,5.5557470373737035,8.490175387184065,14.008995741146611
84.03819718634206,5.6255464949666845,8.60564584770425,14.192518994949692
85.03183098861838,5.685249856705579,8.704422363406053,14.349485778381483
86.02546479089472,5.734539888621451,8.785976135173778,14.47906746812265
87.01909859317104,5.773153479745219,8.849868535836785,14.580576718416314
88.01273239544736,5.8008837544981136,8.895754658591994,14.653473034360223
89.00636619772368,5.81758173899931,8.923386116138959,14.697367167841973
90.0,5.823157563895794,8.932613061268992,14.712024290537446
90.99363380227634,5.817581191138636,8.92338540775857,14.697365911018107
91.98726760455267,5.800882657099454,8.895753238776352,14.65347051603495
92.98090140682898,5.773151829481353,8.84986639852272,14.580572929307365
93.97453520910531,5.734537680569682,8.785973271382248,14.4790623944876
94.96816901138162,5.685247084428536,8.704418761379213,14.349479402232143
95.96180281365795,5.625543150618445,8.605641493085518,14.19251129433358
96.95543661593429,5.555743111829942,8.490170263238513,14.008986690491422
97.9490704182106,5.476215787438874,8.358619780090311,13.799868795379428
98.94270422048693,5.3873786493383475,8.2116857348375,13.566247655053674
99.93633802276324,5.289694520436974,8.050139256288608,13.309331442307565
100.92997182503957,5.183667939886855,7.874820806137202,13.030436860190495
101.92360562731591,5.069841232374524,7.686633577754696,12.730978761457271
102.91723942959223,4.948790321636257,7.486536466237347,12.412459089104637
103.91087323186855,4.821120330713788,7.2755366814903235,12.076455249299592
104.90450703414487,4.687461013321058,7.054682079369439,11.724608032842989
105.8981408364212,4.5484620620270295,6.8250532883039465,11.35860920479243
106.89177463869751,4.404788339759697,6.587755710380052,10.980188883958373
107.88540844097385,4.25711508139393,6.343911476577023,10.591102834672817
108.87904224325018,4.106123111898576,6.094651435732452,10.193119792513652
109.87267604552649,3.952494126689092,5.841107255904287,9.788008943572557
110.86630984780282,3.7969060784689503,5.584403715144048,9.377527673418005
111.85994365007913,3.640028712957906,5.325651256367665,8.963409697184302
112.85357745235547,3.4825192935121017,5.065938878096632,8.547353676283214
113.8472112546318,3.325018551756365,4.806327429457207,8.131012420174473
114.84084505690811,3.168146897987961,4.547843374110348,7.715982763544633
115.83447885918443,3.0125009212862235,4.291473083916654,7.303796200242882
116.82811266146078,2.858650204981891,4.038157719337868,6.895910345531425
117.82174646373709,2.7071344784020686,3.7887887501128934,6.4937012877573705
118.81538026601342,2.558461120599744,3.544204166966319,6.098456879582754
119.80901406828974,2.4131030260732507,3.3051854334486417,5.711371007563201
120.80264787056606,2.2714968362362122,3.072455227026183,5.333538867290132
121.79628167284238,2.1340415335497576,2.846676020948154,4.965953259655394
122.78991547511872,2.00109738769877,2.6284495641196948,4.609501912207821
123.78354927739503,1.872985234900264,2.418317326320134,4.264965818192245
124.77718307967136,1.749986062312343,2.216761991938699,3.9330185748333384
125.77081688194767,1.6323408595664008,2.02421010832427,3.614226691881676
126.764450684224,1.5202506888117535,1.8410360258513874,3.3090508315018288
127.75808448650034,1.4138769137371396,1.6675673053927866,3.0178479313673443
128.75171828877666,1.3133415176484518,1.504091810484269,2.7408741544373285
129.74535209105298,1.2187274323376227,1.3508667317152634,2.4782886014144716
130.7389858933293,1.1300787956219926,1.2081297736097043,2.230157715401871
131.73261969560562,1.047401059702942,1.0761125874108763,1.9964603028464143
132.72625349788197,0.9706608897678449,0.9550560842710668,1.7770930905273208
133.71988730015826,0.8997858282516517,0.8452261789393967,1.5718767351497667
134.7135211024346,0.8346637601668955,0.7469262271979236,1.380562200050227
135.7071549047109,0.7751423012788468,0.6604981958085661,1.2028374126105807
136.70078870698725,0.7210283393720885,0.5862981846712295,1.038334116196005
137.69442250926355,0.6720880742900996,0.5246256222846059,0.8866348317445367
138.6880563115399,0.6280479962829889,0.4755879255716132,0.7472798464983592
139.68169011381622,0.5885972749528003,0.43890914200248643,0.6197741507206661
140.67532391609257,0.5533919627079645,0.4137477074788532,0.5035942475204825
141.66895771836886,0.5220612247021869,0.3986361671759732,0.39819476604980275
142.6625915206452,0.4942155061493845,0.3916201745760504,0.30301481432694605
143.6562253229215,0.4694561973437797,0.39055052996841394,0.21748401502602324
144.64985912519785,0.4473860487884361,0.39338752184065445,0.14102817772220694
145.64349292747417,0.4276194147761987,0.3984017715965903,0.07307459475182627
146.6371267297505,0.4097914155246463,0.40424675596652615,0.013057985028884651
147.6307605320268,0.3935652964095209,0.40994097920735106,0.03958297722558564
148.62439433430313,0.378637564866997,0.4148083635964301,0.08538309709020876
149.61802813657945,0.36474081416508797,0.4184099385939827,0.12486925732643224
150.61166193885578,0.3516444221442804,0.4204826063862166,0.15854457850623282
151.60529574113212,0.33915349833600894,0.4208898543976328,0.18688948901736296
152.59892954340845,0.32710653650602717,0.41958418338788056,0.21035977702843384
153.59256334568477,0.3153722292178781,0.4165792679729946,0.2293852468806857
154.5861971479611,0.30384584531067665,0.4119296327450185,0.24436884701315792
155.5798309502374,0.2924454886636539,0.40571593614481705,0.25568623213187236
156.57346475251373,0.281108468984763,0.3980343772704006,0.2636857256574752
157.56709855479005,0.2697879360099877,0.38898912179406003,0.2686886459566037
158.56073235706637,0.25844986372313383,0.37868694273542736,0.2709899571262149
159.5543661593427,0.24707042239109717,0.36723349356987284,0.2708592029552182
160.547999961619,0.23563374196063758,0.3547307906156063,0.26854168129750733
161.54163376389533,0.22413004807198877,0.3412755949291375,0.2642598154900937
162.53526756617168,0.21255413877226406,0.326958464230074,0.2582146796324285
163.528901368448,0.20090416339387906,0.3118633025319599,0.2505876354827761
164.52253517072432,0.18918066291205643,0.296067276229934,0.2415420403815453
165.51616897300065,0.17738583182321802,0.27964099532598513,0.23122498792845958
166.50980277527697,0.1655229640463267,0.26264888067233827,0.21976904605495998
167.5034365775533,0.15359604875073748,0.24514965493321428,0.20729396057372562
168.49707037982964,0.14160948583319835,0.22719690801727982,0.19390829617222144
169.49070418210593,0.12956789467307725,0.2088396981244995,0.17971099106181662
170.48433798438228,0.11747599359159874,0.19012315803799001,0.16479280600463372
171.47797178665857,0.10533853102028859,0.17108908339260973,0.1492376531266883
172.47160558893492,0.09316025269374509,0.15177648571645988,0.13312379469079583
173.46523939121124,0.08094589220370925,0.13222209830517892,0.11652490675703799
174.4588731934876,0.06870017498390812,0.11246082760882985,0.09951100732318638
175.45250699576388,0.05642782824426193,0.09252614689532658,0.08214925307037763
176.44614079804023,0.04413359154751766,0.07245043261209295,0.0645046133588523
177.43977460031653,0.0318381062588255,0.05229132864111042,0.046663581878480555
178.43340840259287,0.019524486582568643,0.03204433597447371,0.0286570247613413
179.4270422048692,0.007238021728094595,0.011806715148241505,0.010605907157896584

==> graphics/Results/RadiationThreeDipoles_162.csv <==
theta, a162, f162, all162
0.5729577951308232,0.0011177973133420197,0.0007239773018525151,0.0014946275561857647
1.5665915974071476,0.0030501937357026382,0.002198968806801654,0.00432843977282984
2.560225399683472,0.005344779303273408,0.004024661247210221,0.008053729069833633
3.553859201959796,0.008246741431249122,0.006470049671779541,0.01320946027330736
4.54749300423612,0.012034558599802302,0.009853141425030663,0.020358415023444095
5.541126806512444,0.016987112066014165,0.014494229613623186,0.030045080204400453
6.534760608788768,0.023385963920620353,0.020707906269260095,0.042815781271864965
7.528394411065092,0.03150689135848811,0.028795785276847962,0.05921215421667772
8.522028213341418,0.04161846893597223,0.03904822293949773,0.07977027567611751
9.51566201561774,0.05398236874473784,0.05174698094967072,0.1050197968244311
10.509295817894065,0.0688540334333546,0.06716706637098083,0.13548306294608065
11.50292962017039,0.08648317504781723,0.08557764964657093,0.17167420365200617
12.496563422446714,0.10711397967243327,0.10724234188337986,0.2140981776318796
13.49019722472304,0.13098504915723955,0.13241907872895026,0.26324975382617266
14.483831026999365,0.15832913870553447,0.16135976293256155,0.3196124087826012
15.477464829275688,0.18937273719803618,0.19430974608492121,0.38365711805893793
16.47109863155201,0.2243355189987842,0.23150718701957781,0.45584101804102406
17.46473243382834,0.26342968128480465,0.2731823005640089,0.5366059135982952
18.45836623610466,0.30685917101525684,0.31955649771196964,0.6263766067109998
19.452000038380984,0.3548187996291595,0.3708414119219338,0.725559021663703
20.445633840657308,0.40749324032110745,0.4272378034100584,0.8345381036767762
21.439267642933633,0.46505590143657954,0.48893433256140834,0.9536754699943308
22.432901445209957,0.5276676695787731,0.5561061941736148,1.0833067954903501
23.426535247486285,0.5954755170638774,0.6289136057719484,1.2237389188027907
24.420169049762602,0.668610970169756,0.7075001454712818,1.3752466598419455
25.41380285203893,0.7471884370409467,0.7919909376743072,1.5380693452056207
26.407436654315255,0.8313033970296759,0.8824906881919277,1.7124070445061026
27.401070456591576,0.9210304565793999,0.9790815740738483,1.8984165277882348
28.3947042588679,1.016421280413089,1.0818209974700597,2.0962069619854664
29.38833806114423,1.1175024106948475,1.1907392171314057,2.3058353725951704
30.381971863420553,1.2242729909091423,1.3058368756172258,2.527301905308225
31.375605665696877,1.3367024153632254,1.4270824448236503,2.7605449310402634
32.3692394679732,1.4547279293768594,1.5544096169837398,3.0054360465066754
33.36287327024952,1.5782522092885056,1.6877146727237435,3.261775030976607
34.35650707252585,1.7071409552849723,1.826853861987708,3.529284827940529
35.35014087480217,1.841220533658882,1.9716408375645489,3.8076066279387133
36.3437746770785,1.98027570832191,2.121844184466992,4.0962951355308155
37.33740847935482,2.1240475041618323,2.2771850914229925,4.394814109153386
38.33104228163115,2.2722312470426673,2.4373352131549284,4.702532267234862
39.32467608390747,2.4244748268307044,2.601914773854235,5.018719657251962
40.3183098861838,2.5803772307147197,2.770490963232952,5.342544586271339
41.31194368846012,2.739487394215334,2.9425766766828705,5.673071211798779
42.30557749073644,2.901303416597983,3.1176296503445173,6.0092578903541165
43.29921129301277,3.065272185879666,3.2950520402429713,6.349956378027596
44.29284509528909,3.2307894562302866,3.4741904920616005,6.693911972307439
45.28647889756541,3.3972004173078356,3.654336744590749,7.039764677684465
46.280112699841744,3.563800790941822,3.8347288054155797,7.386051468955725
47.273746502118065,3.729838485616371,4.0145527320233105,7.731209715818256
48.267380304394386,3.894515833444206,4.192945045258667,8.073581820350375
49.26101410667071,4.056992427822548,4.368995795000358,8.411421105441715
50.25464790894703,4.2163885727942825,4.541752290148987,8.742898977304497
51.24828171122336,4.3717893473896785,4.710223496602762,9.066113369059485
52.241915513499684,4.522249279996149,4.873385097961141,9.379098455249766
53.235549315776005,4.666797619208818,5.030185204360307,9.679835609229505
54.22918311805233,4.804444178775936,5.179550685242179,9.966265556958854
55.222816920328654,4.934185725302627,5.320394092133673,10.236301662085834
56.216450722604975,5.055012868451945,5.451621127815092,10.487844258598447
57.21008452488131,5.165917404626394,5.572138608741213,10.718795929083107
58.20371832715763,5.265900056670466,5.680862858402057,10.927077609029055
59.19735212943395,5.353978544149041,5.7767284606298706,11.11064538097342
60.19098593171027,5.4291959113683905,5.858697293826126,11.267507806880001
61.1846197339866,5.490629033651593,5.925767759845769,11.395743633270081
62.17825353626293,5.537397216585037,5.976984114972637,11.493519691539195
63.17188733853925,5.568670798135065,6.011445805178119,11.559108805845412
64.16552114081557,5.583679659797146,6.02831670378681,11.590907513157369
65.15915494309189,5.581721550374508,6.026834146877299,11.587453394693311
66.15278874536823,5.562170124662407,6.006317660301622,11.54744181521758
67.14642254764455,5.524482599292804,5.966177272174711,11.469741866603774
68.14005634992087,5.4682069293090345,5.9059213061036075,11.353411314799688
69.1336901521972,5.392988411706494,5.8251635533139385,11.197710354871935
70.12732395447352,5.2985756261887245,5.723629726181393,11.002113987156392
71.12095775674985,5.1848256287220975,5.601163101461647,10.766322838640992
72.11459155902617,5.05170832007991,5.4577292686813905,10.49027226746143
73.1082253613025,4.899309919379706,5.293419907632522,10.174139604656517
74.10185916357882,4.7278354815486585,5.108455528605748,9.818349405925694
75.09549296585514,4.53761040759423,4.903187119793242,9.423576606834787
76.08912676813146,4.329080907387476,4.67809665804833,8.990747497469894
77.08276057040779,4.102813386244699,4.433796451761704,8.521038456652477
78.0763943726841,3.8594927387671825,4.171027297832922,8.015872411183699
79.07002817496044,3.5999195460043536,3.890655448404622,7.476913011840946
80.06366197723676,3.3250061848700767,3.5936683969969714,6.906056544644143
81.05729577951308,3.0357718716865256,3.281169507738069,6.305421622872222
82.0509295817894,2.733336674572823,2.95437152533365,5.677336732061139
83.04456338406574,2.4189145419545026,2.6145890170592634,5.024325726374984
84.03819718634206,2.0938054065643814,2.2632298111940323,4.349091399935259
85.03183098861838,1.7593864357620224,1.9017855087581794,3.6544972805581937
86.02546479089472,1.417102509650503,1.5318211569857045,2.94354781553834
87.01909859317104,1.068456018160885,1.1549641834901374,2.219367139305485
88.01273239544736,0.714996076864439,0.7728926994111861,1.4851766306754965
89.00636619772368,0.35830726863401097,0.38732328782591785,0.7442714827504353
90.0,2.3983647538335115e-6,2.2996275704433695e-6,4.3528612571532366e-6
90.99363380227634,0.3583112399776122,0.3873265109707547,0.7442784848250544
91.98726760455267,0.7150001076724035,0.7728959930747124,1.485183764638413
92.98090140682898,1.0684601469966668,1.1549675934654664,2.219374490770298
93.97453520910531,1.4171067734751586,1.5318247272556644,2.943555466686394
94.96816901138162,1.759390869326547,1.9017892808083705,3.6545053088363817
95.96180281365795,2.0938100418347094,2.263233823362354,4.349099876823205
96.95543661593429,2.4189194075776195,2.614593303931345,5.024334716239546
97.9490704182106,2.733341795391764,2.954376117192874,5.677346291114739
98.94270422048693,3.035777268311316,3.2811744300780847,6.305431798250052
99.93633802276324,3.3250118733107348,3.5936736701035406,6.906067373613218
100.92997182503957,3.599925537371138,3.8906610870126137,7.476924521152072
101.92360562731591,3.8594990390422503,4.171033310863113,8.015884616575223
102.91723942959223,4.102819996128119,4.433802842140743,8.521051362512138
103.91087323186855,4.329087822219549,4.678103422614077,8.99076109665896
104.90450703414487,4.537617617354761,4.9031942492861695,9.4235908806759
105.8981408364212,4.727842970932737,5.108463007746099,9.818364324353567
106.89177463869751,4.899317667948321,5.293427715281301,10.174155126527998
107.88540844097385,5.051716302482689,5.457737378082211,10.490288341019191
108.87904224325018,5.184833814988291,5.601171480559267,10.766339402122831
109.87267604552649,5.29858398208163,5.7236383380115345,11.002130969539854
110.86630984780282,5.392996899135578,5.825172356458082,11.197727676742259
111.85994365007913,5.468215506793176,5.905930255201484,11.35342888932715
112.85357745235547,5.524491222467399,5.966186318486447,11.46975960061512
113.8472112546318,5.562178746822521,6.006326752310868,11.547459610344985
114.84084505690811,5.581730123045758,6.026843230926136,11.58747114858335
115.83447885918443,5.583688133325738,6.028325724732868,11.590925120721797
116.82811266146078,5.568679122288235,6.011454707064214,11.55912616053521
117.82174646373709,5.53740534115306,5.976992841699126,11.49353668662328
118.81538026601342,5.490636909042768,5.925776255836008,11.395760163100343
119.80901406828974,5.429203489188478,5.8587055046756085,11.267523768124706
120.80264787056606,5.353985777757214,5.7767363337300965,11.110660673802004
121.79628167284238,5.265906901704171,5.680870343530787,10.927092138232346
122.78991547511872,5.165923819488206,5.572145658611279,10.718809605114112
123.78354927739503,5.0550188147522315,5.4516276985748515,10.487856998520597
124.77718307967136,4.934191168252612,5.320400143813115,10.236313390417227
125.77081688194767,4.804449087526624,5.179556182139499,9.966276206402686
126.764450684224,4.666801967132184,5.030190115364928,9.679845121283057
127.75808448650034,4.5222530449059315,4.8733893968101585,9.3791067806862
128.75171828877666,4.371792511700184,4.710227162068947,9.066120468278953
129.74535209105298,4.216391123616484,4.5417553061595095,8.742904820552953
130.7389858933293,4.056994356997857,4.368998150686516,8.411425672898062
131.73261969560562,3.89451713751714,4.192946734937965,8.073585102084506
132.72625349788197,3.729839165748361,4.014553755116244,7.731211711624498
133.71988730015826,3.5638008527691336,3.834729166300417,7.386052188068004
134.7135211024346,3.397199870747466,3.6543364524004183,7.039764138381049
135.7071549047109,3.230788315238255,3.4741895604276603,6.693910201414716
136.70078870698725,3.065270468166881,3.2950504869922477,6.349953410333564
137.69442250926355,2.9013011433091873,3.1176274971544897,6.009253767943197
138.6880563115399,2.7394845895771454,2.9425739487024645,5.673065983320582
139.68169011381622,2.580373921659005,2.7704876886756065,5.342538306156463
140.67532391609257,2.424471042599657,2.6019109835703125,5.018712384888254
141.66895771836886,2.2722270187820786,2.437330940190643,4.7025240661177605
142.6625915206452,2.124042864508898,2.2771803705729154,4.394805046023708
143.6562253229215,1.9802706909937866,2.1218390518270995,4.096285279513104
144.64985912519785,1.8412151730479507,1.9716353300924232,3.807596049692659
145.64349292747417,1.7071352860663493,1.8268480170761268,3.529273598837127
146.6371267297505,1.5782462660449312,1.6877085277935269,3.261763222309943
147.6307605320268,1.4547217462455646,1.5544032091010345,3.005423728750951
148.62439433430313,1.3366960257088039,1.4270758103463668,2.7605321731605814
149.61802813657945,1.2242664270258234,1.3058300498746096,2.527288774132266
150.61166193885578,1.1174957035409059,1.190732234140132,2.305821932251486
151.60529574113212,1.0164144593795144,1.0818138896895781,2.0961932734127955
152.59892954340845,0.9210235492941697,0.9790743722029961,1.8984026483185652
153.59256334568477,0.8312964291984389,0.8824834210083612,1.7123930275230217
154.5861971479611,0.7471814323242119,0.7919836319176593,1.5380552398778595
155.5798309502374,0.6686039500961799,0.7074928257706959,1.3752325109309171
156.57346475251373,0.5954685009786987,0.6289062946182912,1.2237247665415023
157.56709855479005,0.5276606746260378,0.5560989119367035,1.0832926755300174
158.56073235706637,0.46504894257354396,0.4889270975528342,0.9536614134140186
159.5543661593427,0.40748633036304205,0.42723063199289196,0.8345241370505286
160.547999961619,0.3548119493229015,0.37083431866978356,0.7255451671789317
161.54163376389533,0.3068523891401832,0.3195494956218821,0.6263628823312937
162.53526756617168,0.26342297478070476,0.2731754013308374,0.5365923332634752
163.528901368448,0.22432889312150678,0.2315004013842741,0.4558275918970709
164.52253517072432,0.1893661957058328,0.19430308427623375,0.38364385270993806
165.51616897300065,0.15832268408282052,0.1613532352327883,0.3195993075573994
166.50980277527697,0.13097868288760253,0.13241269621026897,0.2632368170517436
167.5034365775533,0.1071077025810025,0.10723611738535982,0.21408540290556646
168.49707037982964,0.08647698774482898,0.08557159909965262,0.17166158610421697
169.49070418210593,0.06884793690628817,0.06716121061614806,0.1354705954838923
170.48433798438228,0.05397636516256859,0.05174134825313856,0.10500747034366768
171.47797178665857,0.04161256273359573,0.03904285241548618,0.07975807922430002
172.47160558893492,0.03150109062423785,0.02879073128406563,0.05920007507815805
173.46523939121124,0.02338028192611249,0.020703243183999145,0.04280380492382936
174.4588731934876,0.01698156829812405,0.014490054403958572,0.03003319004428631
175.45250699576388,0.0120291777649715,0.009849567019444299,0.020346591650683903
176.44614079804023,0.008241548073939153,0.0064671760146347915,0.01319767975987719
177.43977460031653,0.0053397868436746545,0.004022510872617184,0.008041958257868973
178.43340840259287,0.003045397284188488,0.0021973942692599933,0.004316618283918434
179.4270422048692,0.0011132421345320827,0.0007223717865126789,0.0014825274469326508

==> graphics/Results/RadiationThreeDipoles_163.csv <==
theta, a163, f163, all163
0.5729577951308232,0.1064794040688761,0.05212871205084434,0.15789363508632936
1.5665915974071476,0.2885855669708466,0.14128231660524312,0.4279318897337284
2.560225399683472,0.47116274173100703,0.23066683721288966,0.6986697900199241
3.553859201959796,0.6535825833518671,0.31997486796921293,0.9691763598479307
4.54749300423612,0.836137309096369,0.4093496883448358,1.2398857109137937
5.541126806512444,1.0185602765740163,0.49866097719783187,1.5104032460691479
6.534760608788768,1.2008180024237234,0.5878925612953894,1.7806801239559942
7.528394411065092,1.3828738761437578,0.6770267306961273,2.050662871149671
8.522028213341418,1.5646872971402523,0.7660438079021628,2.320292092730896
9.51566201561774,1.7462126783595906,0.8549216483950978,2.589500980212776
10.509295817894065,1.927398307672859,0.9436350679667787,2.8582136033410808
11.50292962017039,2.10818506263797,1.0321551945299496,3.126342979030169
12.496563422446714,2.2885049790228744,1.120448744521956,3.393788917896204
13.49019722472304,2.468279678447888,1.2084772265538202,3.660435656376902
14.483831026999365,2.6474186656025953,1.296196077559738,3.9261492901411854
15.477464829275688,2.825817510613892,1.3835537393175485,4.190775032242135
16.47109863155201,3.0033559371850074,1.47049068578792,4.454134327099617
17.46473243382834,3.17989584198711,1.5569384142057607,4.716021858757614
18.45836623610466,3.35527927536583,1.6428184152014278,4.976202498795131
19.452000038380984,3.5293264176265837,1.7280411393814792,5.234408245630232
20.445633840657308,3.7018335888916467,1.8125049797117816,5.490335212603018
21.439267642933633,3.8725713336937,1.8960952906761313,5.743640727026924
22.432901445209957,4.041282624005329,1.978683466490878,5.993940606238249
23.426535247486285,4.207681226233509,2.060126101605011,6.240806679448186
24.420169049762602,4.3714502787749945,2.140264257276603,6.483764625822898
25.41380285203893,4.532241126984971,2.218922858165534,6.722292199613678
26.407436654315255,4.689672461824989,2.295910242602279,6.955817912281704
27.401070456591576,4.843329807006253,2.371017889472258,7.183720239379529
28.3947042588679,4.992765397124444,2.4440203434912466,7.40532741645453
29.38833806114423,5.1374984861012525,2.514675359043548,7.619917883441549
30.381971863420553,5.277016121227086,2.5827242807219375,7.826721430945628
31.375605665696877,5.410774413276815,2.647892676265564,8.024921094537925
32.3692394679732,5.538200327596057,2.7098912347644943,8.213655834774624
33.36287327024952,5.658694014793245,2.7684169398200513,8.392024031196142
34.35650707252585,5.771631692800102,2.823154523857789,8.559087808189247
35.35014087480217,5.876369084667133,2.873778206029871,8.713878199429002
36.3437746770785,5.972245408641027,2.9199537121665453,8.855401145810726
37.33740847935482,6.058587908934494,2.9613405710978196,8.982644309496038
38.33104228163115,6.134716907261489,2.9975946774258997,9.094584674104944
39.32467608390747,6.199951346793045,3.028371106549167,9.190196888369968
40.3183098861838,6.253614791816689,3.0533271634851182,9.26846229791755
41.31194368846012,6.295041838182977,3.0721256428795227,9.32837859744727
42.30557749073644,6.323584881724932,3.084438273589996,9.368970023633809
43.29921129301277,6.338621184366708,3.089949317462825,9.38929799777003
44.29284509528909,6.339560170721225,3.088359288449252,9.38847211668652
45.28647889756541,6.32585088173147,3.0793887550992167,9.365661381000447
46.280112699841744,6.296989506450291,3.062782186792691,9.320105541430848
47.273746502118065,6.2525269084835555,3.0383118018869837,9.251126436920153
48.267380304394386,6.1920760600380635,3.0057813743399246,9.158139192760519
49.26101410667071,6.115319294006193,2.9650299543835694,9.04066314295633
50.25464790894703,6.022015283160849,2.91593545854861,8.898332338758962
51.24828171122336,5.91200565539709,2.858418084869518,8.73090550476452
52.241915513499684,5.785221155103545,2.792443510554336,8.538275305220912
53.235549315776005,5.641687263239831,2.7180258319511728,8.320476786277874
54.22918311805233,5.481529192605362,2.6352302105399232,8.077694864835022
55.222816920328654,5.3049761802014075,2.5441751943261974,7.810270741376574
56.216450722604975,5.112365005654505,2.445034692079058,7.5187071226802
57.21008452488131,4.904142673621726,2.338039589466403,7.203672150477593
58.20371832715763,4.6808682093600655,2.22347901328607,6.866001943928897
59.19735212943395,4.443213530981297,2.1017012762563847,6.506701677030541
60.19098593171027,4.191963380764864,1.9731145769239726,6.126945126663254
61.1846197339866,3.9280143240040974,1.8381876001744404,5.728072642739925
62.17825353626293,3.6523728626092784,1.6974502898938084,5.311587508649632
63.17188733853925,3.3661527731080065,1.5514953023619307,4.879150677716269
64.16552114081557,3.0705718883567097,1.400981122397686,4.432573889485607
65.15915494309189,2.7669487525756833,1.2466388352482085,3.973811188101351
66.15278874536823,2.4567000193955884,1.089286878044678,3.5049488835979865
67.14642254764455,2.1413404716119078,0.9298639812672929,3.028194015391965
68.14005634992087,1.8224901041821653,0.7695071402798915,2.545861395358213
69.1336901521972,1.5019000760575372,0.6097556151637702,2.060359325408573
70.12732395447352,1.1815341456070736,0.45317431448592926,1.574174101246852
71.12095775674985,0.8638464196284816,0.3057489280035152,1.0898534299340037
72.11459155902617,0.5530098369672757,0.18886802361959837,0.6099889057070533
73.1082253613025,0.2644743271969348,0.17415099731574396,0.1371977774550177
74.10185916357882,0.17178783953438892,0.27339787757251827,0.3258966400281209
75.09549296585514,0.4139406663204607,0.4064042283476311,0.7766827334206645
76.08912676813146,0.6917499536538576,0.544839369404552,1.212582226536966
77.08276057040779,0.9647362262130724,0.6813249754355835,1.6310686916076915
78.0763943726841,1.2266827388642776,0.8129511144747537,2.029687506154113
79.07002817496044,1.4748293251719653,0.938075136073721,2.4060751477504834
80.06366197723676,1.7072371164658944,1.0555329485452676,2.7579780036179846
81.05729577951308,1.9222933551440557,1.164391375446253,3.083270491791552
82.0509295817894,2.1185786570236815,1.263856758604607,3.379972308972419
83.04456338406574,2.2948259757310265,1.3532378763333546,3.646264628716335
84.03819718634206,2.4499087877696177,1.4319304128982322,3.88050508343708
85.03183098861838,2.5828398910018335,1.4994107879511231,4.081241375398989
86.02546479089472,2.692774195049177,1.5552342602170453,4.247223375389203
87.01909859317104,2.7790128051437657,1.5990349790509994,4.377413582962782
88.01273239544736,2.841007172830445,1.630526836228379,4.470995838868331
89.00636619772368,2.878362704364331,1.649504516705828,4.527382198292192
90.0,2.890841504268193,1.6558444203289358,4.546217892691242
90.99363380227634,2.8783640794427483,1.6495052746879657,4.527384327987681
91.98726760455267,2.8410099161598246,1.6305283486338962,4.47100008753533
92.98090140682898,2.779016903141329,1.5990372388226095,4.377419929283414
93.97453520910531,2.6927796275174294,1.5552372569199535,4.247231787710032
94.96816901138162,2.582846631329771,1.4994145079562453,4.081251812114474
95.96180281365795,2.4499168031795233,1.4319348396296845,3.88051749349297
96.95543661593429,2.294835227543877,1.3532429905831322,3.6462789522266204
97.9490704182106,2.118589100891419,1.2638625389170428,3.37998847794179
98.94270422048693,1.922304941142085,1.1643977985703085,3.083288430934134
99.93633802276324,1.7072497888023177,1.0555399899328832,2.7579976312618637
100.92997182503957,1.474843020886724,0.9380827703300354,2.4060963768167394
101.92360562731591,1.2266973836436283,0.8129593154014777,2.0297102451986064
102.91723942959223,0.9647517204736451,0.6813337142785071,1.6310928459147054
103.91087323186855,0.6917661154117496,0.5448486053440005,1.212607699259898
104.90450703414487,0.4139568633764104,0.40641386053017864,0.7767094268012651
105.8981408364212,0.17179702189702625,0.2734074529442136,0.3259244571801967
106.89177463869751,0.26445868265500605,0.17415766542584918,0.1371689417100535
107.88540844097385,0.5529910868641839,0.1888657245160741,0.6099591341641455
108.87904224325018,0.8638266924978162,0.3057419085071027,1.0898228168633737
109.87267604552649,1.1815137681678156,0.4531655945921364,1.5741427332448947
110.86630984780282,1.5018791705893177,0.60974605787347,2.0603272834290514
111.85994365007913,1.8224687432343085,0.7694970663582921,2.545828753993303
112.85357745235547,2.1413187083313203,0.9298535456004302,3.0281608421082664
113.8472112546318,2.4566778959393765,1.0892761702553668,3.5049152380447737
114.84084505690811,2.7669263029250533,1.246627913655354,3.9737771215160396
115.83447885918443,3.0705491393537727,1.4009700276679264,4.432539444207243
116.82811266146078,3.3661297448576586,1.551484063750628,4.879115886813557
117.82174646373709,3.652349568650892,1.6974389283972953,5.31155239566764
118.81538026601342,3.9279907714155904,1.8381761302632844,5.728037221567778
119.80901406828974,4.191939570270574,1.9731030075775327,6.12690940152329
120.80264787056606,4.44318945709686,2.101689611637502,6.506665642587804
121.79628167284238,4.680843860589805,2.223467253226632,6.865965585518278
122.78991547511872,4.904118032715046,2.338027729854454,7.20363544444432
123.78354927739503,5.112340049922763,2.4450227251975027,7.51867003682802
124.77718307967136,5.304950881893711,2.5441631091712362,7.810233235516509
125.77081688194767,5.481503519339662,2.6352179931350475,8.077656891426361
126.764450684224,5.641661178484404,2.7180134656652104,8.320438291152016
127.75808448650034,5.785194618702714,2.7924309764275965,8.538236228377567
128.75171828877666,5.911978624134462,2.858405361949158,8.730865781229042
129.74535209105298,6.021987711352597,2.9159225242325983,8.898291899488948
130.7389858933293,6.115291134116596,2.9650167847712288,9.040621915784982
131.73261969560562,6.19204726330925,3.005767944586429,9.158097103364199
132.72625349788197,6.252497425571173,3.0382980865584184,9.251083409797106
133.71988730015826,6.29695928805702,3.062768160218225,9.320061500878534
134.7135211024346,6.325819879230224,3.079374391716532,9.365616252078691
135.7071549047109,6.339528336760326,3.0883445631395747,9.388425826154501
136.70078870698725,6.338588473449499,3.0899342058718036,9.389250474985422
137.69442250926355,6.323551250756953,3.0844227524309353,9.36892120140322
138.6880563115399,6.295007246980236,3.072109690215709,9.328328412818031
139.68169011381622,6.253579203569248,3.0533107589882147,9.26841069290178
140.67532391609257,6.19991472847894,3.028354231731064,9.190143810593053
141.66895771836886,6.134679230006684,2.9975773158417938,9.094530077371793
142.6625915206452,6.058549148315458,2.9613227085186624,8.982588154269612
143.6562253229215,5.972205544927358,2.9199353367195413,8.855343399598866
144.64985912519785,5.876328103002646,2.8737593083061017,8.71381883707689
145.64349292747417,5.77158958332156,2.823135096986542,8.559026812076137
146.6371267297505,5.658650772686911,2.768396979509932,8.391961391336586
147.6307605320268,5.538155953093161,2.709870739311801,8.21359154882562
148.62439433430313,5.410728911589788,2.647871646530972,8.024855167714824
149.61802813657945,5.2769695024292975,2.5827027200768473,7.826653875850873
150.61166193885578,5.137450764953773,2.5146532732879545,7.619848719811552
151.60529574113212,4.992716592853954,2.44399774074531,7.40525667083095
152.59892954340845,4.843279943039004,2.370994780044126,7.183647944712399
153.59256334568477,4.689621565482084,2.2958866388349444,6.955744107472442
154.5861971479611,4.5321892291448,2.2188987742658046,6.722216929006898
155.5798309502374,4.371397413509035,2.140239709129452,6.483687938656515
156.57346475251373,4.207627430421824,2.060101106576646,6.240728629271493
157.56709855479005,4.041227936938399,1.9786580432240561,5.993861250308196
158.56073235706637,3.872515796667183,1.896069458881157,5.74356012569263
159.5543661593427,3.7017772448006276,1.8124787599567067,5.490253428688679
160.547999961619,3.5292693105657285,1.7280145528848567,5.234325343826226
161.54163376389533,3.355221450241552,1.6427914836308706,4.976118545066763
162.53526756617168,3.1798373441475785,1.5569111594853893,4.715936919780429
163.528901368448,3.0032968120734025,1.4704631299175424,4.454048469729651
164.52253517072432,2.825757803449571,1.3835259042060795,4.190688323028291
165.51616897300065,2.6473584210946455,1.2961679848751895,3.9260617948866288
166.50980277527697,2.468218940544478,1.2084488975917165,3.6603474397547684
167.5034365775533,2.2884437906994695,1.120420200093767,3.3937000431243587
168.49707037982964,2.108123465726404,1.0321264548726357,3.1262535076081206
169.49070418210593,1.9273363427327843,0.9436061526742284,2.8581235948514006
170.48433798438228,1.7461503845929462,0.8548925763718219,2.589410492188058
171.47797178665857,1.5646247123485615,0.7660145973390835,2.320201180585909
172.47160558893492,1.382811036727409,0.6769973990679728,2.050571588177398
173.46523939121124,1.200754943421616,0.5878631253786436,1.7805885213848929
174.4588731934876,1.0184970317417603,0.49863145310784346,1.5103113731784308
175.45250699576388,0.8360739110204556,0.40932009158956034,1.2397936152016529
176.44614079804023,0.6535190635986988,0.3199452135154996,0.9690840872476231
177.43977460031653,0.47109913113344853,0.23063713960133123,0.6985773853008164
178.43340840259287,0.2885218956067577,0.14125258983325234,0.4278393963742917
179.4270422048692,0.10641570254381284,0.05209896910720911,0.15780109612883883

==> graphics/Results/Radiation_OneDipole_Mode69.csv <==
theta, antennaport, freespaceport, allport
0.5729577951308232,0.03967169259002277,0.0020440412189775886,0.00028895461981381617
1.5665915974071476,0.10753593025936022,0.00554046077080092,0.0007830177322604022
2.560225399683472,0.17560562478986838,0.009047465533627622,0.0012784043198002953
3.553859201959796,0.2436657196864364,0.01255397557497088,0.0017734402796520411
4.54749300423612,0.311844743373863,0.01606661276596537,0.0022689520508806195
5.541126806512444,0.3800631342248775,0.01958127801726692,0.0027642534071724628
6.534760608788768,0.44832887462808196,0.02309838257782627,0.003259296216938252
7.528394411065092,0.5166495813109847,0.026618318857991458,0.0037540310751883253
8.522028213341418,0.5850324406947279,0.030141457098787818,0.004248407081112445
9.51566201561774,0.6534841447720662,0.03366814206826715,0.004742371618739651
10.509295817894065,0.7220108275811531,0.03719868978859089,0.00523587014110866
11.50292962017039,0.7906180023636211,0.04073338429838336,0.005728845958413817
12.496563422446714,0.8593104995041236,0.04427247445535199,0.006221240030606863
13.49019722472304,0.9280924053554017,0.04781617078453376,0.0067129907649435775
14.483831026999365,0.9969670020595027,0.0513646423778643,0.007204033818971494
15.477464829275688,1.0659367084824165,0.0549180138511116,0.007694301909461726
16.47109863155201,1.1350030223859833,0.05847636236455414,0.008183724627793676
17.46473243382834,1.2041664639676237,0.06203971471412942,0.008672228262306868
18.45836623610466,1.2734265209050544,0.06560804450011905,0.00915973562813881
19.452000038380984,1.342781595049589,0.06918126938076972,0.00964616590507166
20.445633840657308,1.4122289509178874,0.07275924841856907,0.010131434483912743
21.439267642933633,1.4817646661379298,0.07634177952720357,0.010615452821935888
22.432901445209957,1.5513835840104513,0.07992859702750536,0.01109812830791034
23.426535247486285,1.6210792683520532,0.08351936932094968,0.011579364137241938
24.420169049762602,1.690843960790554,0.08711369668949245,0.012059059197748394
25.41380285203893,1.7606685406867801,0.09071110923072224,0.012537107966584549
26.407436654315255,1.8305424878598464,0.09431106493744747,0.013013400418825845
27.401070456591576,1.900453848294961,0.09791294793094313,0.01348782194820845
28.3947042588679,1.9703892030137715,0.10151606685713303,0.013960253300511913
29.38833806114423,2.040333640287295,0.10511965345498131,0.01443057052005516
30.381971863420553,2.1102707313703633,0.10872286130631233,0.014898644909758984
31.375605665696877,2.1801825099342174,0.11232476477616204,0.015364343005207672
32.3692394679732,2.250049455370517,0.11592435815258241,0.01582752656311897
33.36287327024952,2.319850480135251,0.11952055499458426,0.016288052564605353
34.35650707252585,2.3895629212951137,0.12311218769659237,0.01674577323358052
35.35014087480217,2.4591625364316565,0.12669800727741207,0.017200536070632298
36.3437746770785,2.52862350404992,0.13027668340127124,0.017652183902648895
37.33740847935482,2.5979184286284167,0.13384680463798337,0.018100554948446528
38.33104228163115,2.6670183504361233,0.1374068789687098,0.018545482900606234
39.32467608390747,2.7358927602296954,0.14095533454315268,0.018986797023683697
40.3183098861838,2.804509618930406,0.1444905206933054,0.019424322268909833
41.31194368846012,2.872835382365359,0.14801070920811654,0.019857879405451022
42.30557749073644,2.9408350311414795,0.1515140958725956,0.020287285168246707
43.29921129301277,3.008472105703513,0.15499880227400362,0.020712352422388624
44.29284509528909,3.075708746609156,0.15846287787683078,0.021132890343951032
45.28647889756541,3.1425057400350904,0.1619043023672732,0.02154870461712332
46.280112699841744,3.208822568507814,0.16532098826689554,0.021959597647439155
47.273746502118065,3.274617466832232,0.1687107838140828,0.022365368790834506
48.267380304394386,3.339847483169515,0.17207147611078707,0.022765814598208093
49.26101410667071,3.4044685451937235,0.1754007945309343,0.023160729075094158
50.25464790894703,3.4684355312342015,0.17869641438570155,0.02354990395599729
51.24828171122336,3.531702346288002,0.1819559608397008,0.023933128992875356
52.241915513499684,3.5942220027636123,0.18517701307092302,0.02431019225719588
53.235549315776005,3.655946705794283,0.1883571086661103,0.02468088045492914
54.22918311805233,3.716827942936363,0.19149374824204834,0.02504497925378136
55.222816920328654,3.7768165780453726,0.19458440028209678,0.02540227362191216
56.216450722604975,3.83586294910022,0.1976265061761319,0.025752548177322317
57.21008452488131,3.8939169697242346,0.20061748545095331,0.02609558754704348
58.20371832715763,3.950928234130536,0.20355474117711234,0.02643117673520675
59.19735212943395,4.006846125198919,0.20643566553708137,0.026759101499017623
60.19098593171027,4.061619925372057,0.2092576455386761,0.02707914873161616
61.1846197339866,4.115198930040492,0.21201806885670063,0.027391106850756925
62.17825353626293,4.167532563068653,0.21471432978490426,0.027694766192202836
63.17188733853925,4.218570494098482,0.21734383527951784,0.027989919406688858
64.16552114081557,4.268262757252641,0.2199040110749027,0.028276361859280126
65.15915494309189,4.316559870846567,0.22239230785117295,0.02855389202991822
66.15278874536823,4.363412957707351,0.22480620743308585,0.028822311913927794
67.14642254764455,4.408773865687927,0.22714322899899353,0.029081427421234252
68.14005634992087,4.452595287957423,0.22940093527826336,0.029331048773030808
69.1336901521972,4.4948308826427015,0.23157693871527335,0.029570990894622826
70.12732395447352,4.535435391392321,0.2336689075778889,0.02980107380317423
71.12095775674985,4.574364756432234,0.23567457198823605,0.03002112298908228
72.11459155902617,4.611576235682886,0.23759172985359486,0.03023096978971375
73.1082253613025,4.647028515509478,0.23941825267535555,0.030430451754248567
74.10185916357882,4.680681820681654,0.24115209121420023,0.030619412998394574
75.09549296585514,4.712498021125171,0.24279128099000963,0.030797704547760714
76.08912676813146,4.742440735056751,0.24433394759542645,0.030965184668705382
77.08276057040779,4.770475428103712,0.24577831180255497,0.031121719185510228
78.0763943726841,4.79656950802264,0.24712269444292004,0.031267181782770305
79.07002817496044,4.820692414645825,0.24836552104155868,0.031401454291935305
80.06366197723676,4.842815704700634,0.24950532618696214,0.03152442696098674
81.05729577951308,4.86291313116518,0.25054075761952516,0.03163599870629062
82.0509295817894,4.880960716843732,0.2514705800221938,0.03173607734572351
83.04456338406574,4.896936821866798,0.25229367849810796,0.03182457981223337
84.03819718634206,4.910822204844159,0.25300906172124227,0.03190143234706424
85.03183098861838,4.922600077423572,0.2536158647472999,0.03196657067194347
86.02546479089472,4.932256152033891,0.25411335147346853,0.03201994013960624
87.01909859317104,4.939778682618337,0.25450091673702047,0.03206149586210726
88.01273239544736,4.9451584981918035,0.25477808804420465,0.0320912028164516
89.00636619772368,4.948389029085027,0.2549445269223622,0.03210903592715648
90.0,4.949466325768185,0.2550000298897297,0.03211498012544239
90.99363380227634,4.948389070176794,0.2549445290389546,0.032109030384834966
91.98726760455267,4.945158579493388,0.25477809223193093,0.03209119173304733
92.98090140682898,4.9397788023695,0.25450092290515336,0.03206147924009909
93.97453520910531,4.932256307603435,0.2541133594863887,0.03201991798271543
94.96816901138162,4.922600265320279,0.2536158744250597,0.031966542985137694
95.96180281365795,4.910822420731282,0.2530090728403132,0.031901399136562314
96.95543661593429,4.896937060580056,0.2522936907923084,0.03182454108551153
97.9490704182106,4.880960972412696,0.25147059318378995,0.03173603311152254
98.94270422048693,4.862913396837958,0.25054077130050445,0.03163594897462437
99.93633802276324,4.842815972971729,0.2495053400004687,0.03152437174315128
100.92997182503957,4.820692677287034,0.24836553456348526,0.03140139360051944
101.92360562731591,4.796569756116827,0.24712270721364937,0.03126711563166674
102.91723942959223,4.77047565208132,0.24577832332884147,0.031121647589927713
103.91087323186855,4.742440924734836,0.24433395735240795,0.030965107645181407
104.90450703414487,4.712498165748828,0.24279128842334183,0.030797622114175142
105.8981408364212,4.680681908967562,0.24115209574230193,0.030619325173983462
106.89177463869751,4.647028535691415,0.23941825369175415,0.030430358559618884
107.88540844097385,4.611576175558981,0.23759172672936127,0.030230871246858058
108.87904224325018,4.574364603413719,0.23567456407449772,0.03002101912139409
109.87267604552649,4.535435132553579,0.23366889420840992,0.02980096463546315
110.86630984780282,4.494830504772362,0.23157691920908693,0.029570876453129943
111.85994365007913,4.452594777610275,0.22940090894234813,0.029330929085444078
112.85357745235547,4.408773209237432,0.22714319513097905,0.029081302516703655
113.8472112546318,4.363412141398468,0.22480616532397726,0.028822181823080224
114.84084505690811,4.316558880848736,0.2223922567880798,0.028553756784872056
115.83447885918443,4.2682615797126155,0.21990395034376323,0.028276221493659194
116.82811266146078,4.218569115192838,0.21734376416780488,0.02798977395563599
117.82174646373709,4.167530969055728,0.2147142475843022,0.02769461569239262
118.81538026601342,4.115197107311533,0.21201797486574234,0.027390951340407872
119.80901406828974,4.061617860501383,0.20925753906532768,0.027078988250501555
120.80264787056606,4.006843804992897,0.20643554590126734,0.02675893608847592
121.79628167284238,3.9509256456751873,0.20355460771316872,0.026431006438150627
122.78991547511872,3.8939141004312647,0.20061733751000047,0.026095412407967786
123.78354927739503,3.8358597867513247,0.1976263431283587,0.02575236824231091
124.77718307967136,3.7768131108346785,0.19458422151894728,0.02540208893864325
125.77081688194767,3.716824159510826,0.19149355317830552,0.02504478987153172
126.764450684224,3.6559425952919384,0.1883568967418665,0.024680686424576877
127.75808448650034,3.594217554849557,0.18517678375343521,0.024309993631221577
128.75171828877666,3.5316975511880084,0.18195571362512372,0.02393292582536192
129.74535209105298,3.468430379765862,0.17869614880069234,0.02354969630262803
130.7389858933293,3.404463028795081,0.17540051013412952,0.02316051699314952
131.73261969560562,3.3398415939250987,0.17207117249414403,0.022765598146560616
132.72625349788197,3.274611197496459,0.16871046060408668,0.02236514802994224
133.71988730015826,3.208815912525759,0.16532064512562952,0.021959372639337348
134.7135211024346,3.1424986915605557,0.1619039389933509,0.02154847542541461
135.7071549047109,3.075701300520107,0.15846249400619145,0.021132657033793873
136.70078870698725,3.008464257614836,0.1549983976805709,0.020712115060484218
137.69442250926355,2.9408267774151255,0.15151367036879965,0.02028704382282405
138.6880563115399,2.872826720117924,0.148010262645286,0.019857634146250754
139.68169011381622,2.804500546038151,0.14449005296192632,0.019424073167166152
140.67532391609257,2.7358832753311373,0.140954845573002,0.018986544152104993
141.66895771836886,2.6670084529322153,0.13740636872886522,0.01854522633335408
142.6625915206452,2.597908118680436,0.13384627313671513,0.0181002947611132
143.6562253229215,2.528612782575149,0.1302761306858194,0.017651920172233663
144.64985912519785,2.4591514050969594,0.126697433433656,0.017200268875516154
145.64349292747417,2.3895513825085146,0.12311159284861674,0.01674550265349968
146.6371267297505,2.3198385370356314,0.11951993930414904,0.016287778680623588
147.6307605320268,2.250037111815558,0.1159237218185004,0.015827249457598534
148.62439433430313,2.180169770486698,0.11232410803359424,0.015364062761779398
149.61802813657945,2.1102576012829553,0.1087221844259834,0.01489836161329101
150.61166193885578,2.0403201254859717,0.10511895674232516,0.01443028425662091
151.60529574113212,1.970375310079965,0.10151535065137343,0.013959964157356971
152.59892954340845,1.9004395844466115,0.09791221260411634,0.013487530013716643
153.59256334568477,1.830527860931433,0.09431031089337363,0.013013105782484526
154.5861971479611,1.7606535591085002,0.09071033690393245,0.012536810718949078
155.5798309502374,1.6908286335667573,0.08711290654411616,0.012058759430405986
156.57346475251373,1.62106360503904,0.08351856184957115,0.01157906194277495
157.56709855479005,1.5513675946937697,0.07992777274999303,0.011097823779858898
158.56073235706637,1.4817483614092661,0.07634093898951821,0.010615146054760086
159.5543661593427,1.4122123418516523,0.07275839219155684,0.010131125572954362
160.547999961619,1.3427646931793111,0.06918039805894495,0.009645854946515604
161.54163376389533,1.2734093381996472,0.06560715870043987,0.009159422718974032
162.53526756617168,1.204149012807628,0.06203881507477219,0.008671913500287148
163.528901368448,1.1349853155398542,0.058475449543690064,0.008183408111398166
164.52253517072432,1.0659187590829047,0.05491708852568726,0.0076939837378551135
165.51616897300065,0.9969488235802088,0.05136370524239089,0.007203714091964212
166.50980277527697,0.9280740115875371,0.04781522254988605,0.0067126695829516905
167.5034365775533,0.8592919045335352,0.044271515847579476,0.006220917494611976
168.49707037982964,0.7905992205481028,0.040732416057534374,0.005728522169922842
169.49070418210593,0.7219918735280512,0.037197712667549135,0.005235545202113351
170.48433798438228,0.6534650333162564,0.033667156831602305,0.004742045631676253
171.47797178665857,0.5850131868769367,0.030140464521616218,0.004248080148821057
172.47160558893492,0.5166302003565114,0.026617319724842714,0.0037537033008720818
173.46523939121124,0.4483093819259724,0.023097377681505993,0.003258967704121985
174.4588731934876,0.38004354530772716,0.0195802681576949,0.002763924259660654
175.45250699576388,0.31182507389861813,0.016065598748933284,0.0022686223727132176
176.44614079804023,0.24364598541737784,0.012552958210660518,0.0017731101750545265
177.43977460031653,0.17558584164122876,0.009046445637052649,0.0012780738934635918
178.43340840259287,0.10751611415802655,0.005539439147323227,0.0007826870881414342
179.4270422048692,0.03965186001006167,0.002043018621871881,0.0002886238610589452

==> graphics/Results/Radiation_OneDipole_Mode70.csv <==
theta, antennaport, freespaceport, allport
0.5729577951308232,2.4367555034153993e-11,0.001689506485379192,0.0016895065096209905
1.5665915974071476,6.605182505883102e-11,0.004578597630610151,0.004578597696309783
2.560225399683472,1.0786229290983874e-10,0.007471847574142235,0.007471847681425278
3.553859201959796,1.4966686437495842e-10,0.010357200092869646,0.010357200241730405
4.54749300423612,1.9154448550514632e-10,0.013237191870366977,0.013237192060878344
5.541126806512444,2.334462871394327e-10,0.016105542365478013,0.016105542597664346
6.534760608788768,2.753771723026413e-10,0.01895969402880682,0.018959694302697425
7.528394411065092,3.173418194194778e-10,0.02179708151277724,0.021797081828406124
8.522028213341418,3.5934464260744655e-10,0.024615130578912476,0.02461513093631812
9.51566201561774,4.013897522911623e-10,0.027411257158078836,0.027411257557303857
10.509295817894065,4.4348091618262663e-10,0.030182866582591363,0.030182867023682194
11.50292962017039,4.856215206818171e-10,0.032927353009228166,0.03292735349223466
12.496563422446714,5.278145327572744e-10,0.0356420990514458,0.03564209957642083
13.49019722472304,5.700624623706062e-10,0.038324475638015,0.03832447620501398
14.483831026999365,6.123673255128565e-10,0.04097184211402894,0.04097184272310936
15.477464829275688,6.54730607924771e-10,0.04358154659887514,0.043581547250096
16.47109863155201,6.971532295770317e-10,0.04615092661428736,0.04615092730770862
17.46473243382834,7.396355099906478e-10,0.048677309994040296,0.0486773107297223
18.45836623610466,7.821771344817571e-10,0.05115801608521771,0.051158016863220517
19.452000038380984,8.247771214190377e-10,0.053590357249293924,0.05359035806967666
20.445633840657308,8.674337905857783e-10,0.05597164066950775,0.05597164153232792
21.439267642933633,9.101447327422969e-10,0.05829917046921351,0.05829917137452624
22.432901445209957,9.529067804877352e-10,0.060570250144051895,0.060570251091909215
23.426535247486285,9.957159805233326e-10,0.06278218530891279,0.06278218629936279
24.420169049762602,1.038567567421935e-9,0.06493228675877552,0.06493228779186162
25.41380285203893,1.0814559390107458e-9,0.06701787384061018,0.06701787491637022
26.407436654315255,1.124374633476065e-9,0.06903627813162627,0.0690362792500917
27.401070456591576,1.167316308299984e-9,0.07098484741725924,0.0709848485784542
28.3947042588679,1.2102727211396087e-9,0.07286094996041691,0.07286095116435735
29.38833806114423,1.2532347127594008e-9,0.07466197905165926,0.07466198029835208
30.381971863420553,1.2961921921265375e-9,0.0763853578281792,0.0763853591176212
31.375605665696877,1.339134123777791e-9,0.07802854434768998,0.07802854567986701
32.3692394679732,1.382048517564343e-9,0.0795890369016195,0.07958903827650549
33.36287327024952,1.4249224208780312e-9,0.08106437955037264,0.08106438096792862
34.35650707252585,1.4677419134588799e-9,0.08245216786184996,0.08245216932202308
35.35014087480217,1.5104921048793028e-9,0.08375005483293083,0.08375005633565345
36.3437746770785,1.5531571347950995e-9,0.08495575697222416,0.08495575851741283
37.33740847935482,1.595720176047308e-9,0.0860670605210934,0.08606706210864791
38.33104228163115,1.6381634406920965e-9,0.08708182778875935,0.08708182941856177
39.32467608390747,1.6804681890282395e-9,0.08799800357619779,0.0879980052481115
40.3183098861838,1.7226147416832887e-9,0.08881362166257374,0.08881362337644251
41.31194368846012,1.7645824948103773e-9,0.08952681132710034,0.08952681308274744
42.30557749073644,1.806349938437725e-9,0.09013580387848424,0.09013580567571147
43.29921129301277,1.8478946780023293e-9,0.0906389391635182,0.09063894100210507
44.29284509528909,1.8891934590881644e-9,0.0910346720259208,0.0910346739056236
45.28647889756541,1.9302221953773705e-9,0.0913215786861897,0.09132158060674073
46.280112699841744,1.9709559998106616e-9,0.09149836301304938,0.09149836497415613
47.273746502118065,2.0113692189403648e-9,0.09156386265701842,0.09156386465836279
48.267380304394386,2.051435470446288e-9,0.09151705501671718,0.09151705705795476
49.26101410667071,2.091127683771121e-9,0.09135706300876419,0.0913570650895236
50.25464790894703,2.13041814381825e-9,0.09108316061248534,0.09108316273236755
51.24828171122336,2.1692785376408944e-9,0.09069477816116887,0.09069478031974662
52.241915513499684,2.207680004037338e-9,0.09019150735225173,0.09019150954906899
53.235549315776005,2.2455931859529736e-9,0.08957310594960702,0.08957310818417842
54.22918311805233,2.2829882855757234e-9,0.08883950215202031,0.08883950442383083
55.222816920328654,2.319835121997576e-9,0.08799079860298857,0.08799080091149307
56.216450722604975,2.356103191301176e-9,0.0870272760181465,0.08702727836276941
57.21008452488131,2.3917617289171222e-9,0.08594939640791505,0.08594939878805012
58.20371832715763,2.426779774084589e-9,0.08475780587436939,0.08475780828937947
59.19735212943395,2.4611262362354203e-9,0.08345333696283679,0.08345333941205374
60.19098593171027,2.4947699631099417e-9,0.08203701055034468,0.08203701303306926
61.1846197339866,2.5276798104014484e-9,0.08051003725474806,0.08051003977025
62.17825353626293,2.5598247127157924e-9,0.07887381835015467,0.07887382089767267
63.17188733853925,2.5911737556228113e-9,0.07712994617614115,0.07712994875488309
64.16552114081557,2.6216962485674454e-9,0.07528020403018913,0.07528020663933228
65.15915494309189,2.6513617984004957e-9,0.07332656553477708,0.07332656817346839
66.15278874536823,2.680140383282132e-9,0.07127119347261471,0.07127119613997118
67.14642254764455,2.7080024267053525e-9,0.06911643808560347,0.06911644078071258
68.14005634992087,2.7349188713819624e-9,0.06686483483523825,0.06686483755715851
69.1336901521972,2.760861252730032e-9,0.06451910162431974,0.06451910437208123
70.12732395447352,2.7858017716994693e-9,0.062082135482010324,0.06208213825461545
71.12095775674985,2.8097133666711784e-9,0.05955700871644296,0.05955701151286707
72.11459155902617,2.832569784165464e-9,0.05694696454125359,0.056946967360445876
73.1082253613025,2.8543456480966653e-9,0.05425541218455961,0.05425541502544391
74.10185916357882,2.8750165273137106e-9,0.05148592149102747,0.0514859243525033
75.09549296585514,2.8945590011702472e-9,0.04864221702976186,0.048642219910705324
76.08912676813146,2.912950722873172e-9,0.04572817172279129,0.045728174622056215
77.08276057040779,2.9301704803649224e-9,0.0427478000109102,0.042747802927329256
78.0763943726841,2.9461982545025454e-9,0.03970525057556339,0.03970525350794927
79.07002817496044,2.9610152743055284e-9,0.036604798637308394,0.03660480158445503
80.06366197723676,2.974604069054424e-9,0.033450837853160276,0.03345084081384423
81.05729577951308,2.9869485170335073e-9,0.030247871836804194,0.030247874809785896
82.0509295817894,2.9980338907230154e-9,0.027000505327242196,0.027000508311267404
83.04456338406574,3.0078468982597517e-9,0.02371343503291981,0.023713438026721018
84.03819718634206,3.016375720999123e-9,0.020391440179742946,0.020391443182040843
85.03183098861838,3.0236100470267527e-9,0.017039372792645,0.017039375802150005
86.02546479089472,3.0295411004837458e-9,0.01366214774148864,0.013662150756902415
87.01909859317104,3.034161666586305e-9,0.010264732583082423,0.010264735603099437
88.01273239544736,3.037466112237637e-9,0.006852137231959134,0.006852140255268263
89.00636619772368,3.039450402147917e-9,0.0034294034933158553,0.0034294065186020743
90.0,3.0401121103963215e-9,1.5950674908858468e-6,1.598093428638202e-6
90.99363380227634,3.0394504273877255e-9,0.0034262159697384218,0.003426212944453186
91.98726760455267,3.0374661621755314e-9,0.006848954082278798,0.006848951058970119
92.98090140682898,3.034161740141096e-9,0.01026155671121855,0.010261553691201792
93.97453520910531,3.029541196039272e-9,0.013658982033388256,0.013658979017974629
94.96816901138162,3.023610162438601e-9,0.01703622010918649,0.017036217099681557
95.96180281365795,3.0163758536035323e-9,0.02038830334973149,0.020388300347433618
96.95543661593429,3.007847044884664e-9,0.023710316846200303,0.023710313852399082
97.9490704182106,2.9980340477012137e-9,0.026997408527954653,0.026997405543929397
98.94270422048693,2.9869486802177725e-9,0.03024479911680613,0.030244796143824356
99.93633802276324,2.9746042338346555e-9,0.033447791845639605,0.033447788884955566
100.92997182503957,2.9610154356277124e-9,0.03660178191060988,0.03660177896346314
101.92360562731591,2.9461984068895083e-9,0.03970226562725011,0.039702262694864154
102.91723942959223,2.9301706179387514e-9,0.04274484926208148,0.04274484634566234
103.91087323186855,2.9129508393791964e-9,0.0457252575126763,0.045725254613411294
104.90450703414487,2.894559090002477e-9,0.048639341610607435,0.04863933872966391
105.8981408364212,2.8750165815415896e-9,0.05148308702329782,0.051483084161821964
106.89177463869751,2.8543456604930214e-9,0.05425262073246319,0.05425261789157889
107.88540844097385,2.8325697472355407e-9,0.05694421806861151,0.05694421524941928
108.87904224325018,2.809713272682572e-9,0.05955430908291257,0.05955430628648857
109.87267604552649,2.7858016127128753e-9,0.06207948443967433,0.06207948166706937
110.86630984780282,2.760861020630626e-9,0.06451650081465121,0.06451649806688993
111.85994365007913,2.7349185579112892e-9,0.0668622857864496,0.06686228306452964
112.85357745235547,2.7080020234935784e-9,0.06911394221038548,0.06911393951527676
113.8472112546318,2.6801398818804943e-9,0.07126875206627103,0.07126874939891506
114.84084505690811,2.6513611903138468e-9,0.07332417977375605,0.07332417713506532
115.83447885918443,2.6216955252867e-9,0.07527787497101576,0.0752778723618733
116.82811266146078,2.5911729086572065e-9,0.07712767475474776,0.07712767217600663
117.82174646373709,2.5598237336247797e-9,0.07887160538160828,0.07887160283409124
118.81538026601342,2.5276786908261225e-9,0.0805078834333711,0.08050788091787026
119.80901406828974,2.49476869480384e-9,0.08203491645022393,0.0820349139675006
120.80264787056606,2.461124811094615e-9,0.08345130303871151,0.08345130058949594
121.79628167284238,2.4267781841769233e-9,0.08475583246289312,0.08475583004788459
122.78991547511872,2.391759966510484e-9,0.08594748372927759,0.08594748134914423
123.78354927739503,2.356101248890714e-9,0.08702542417804715,0.08702542183342614
124.77718307967136,2.319832992331764e-9,0.08798900759494516,0.08798900528644274
125.77081688194767,2.282985961681179e-9,0.08883777186000148,0.0888377695881932
126.764450684224,2.2455906611579477e-9,0.08957143615097045,0.08957143391640153
127.75808448650034,2.207677271993822e-9,0.09018989772097225,0.09018989552415767
128.75171828877666,2.16927559234526e-9,0.09069322827133784,0.09069322611276298
129.74535209105298,2.130414979630386e-9,0.09108166994206247,0.09108166782218337
130.7389858933293,2.0911242954320124e-9,0.0913556309435613,0.09135562886280521
131.73261969560562,2.0514318530940132e-9,0.09151568085459359,0.09151567881335956
132.72625349788197,2.011365368124468e-9,0.0915625456122656,0.091562543610925
133.71988730015826,1.970951911504909e-9,0.0914971022209425,0.09149710025983977
134.7135211024346,1.93021786599085e-9,0.09132037320768453,0.09132037128713776
135.7071549047109,1.8891888854747682e-9,0.09103352085247073,0.09103351897277243
136.70078870698725,1.8478898574685865e-9,0.09063784122199002,0.0906378393834079
137.69442250926355,1.806344868749037e-9,0.09013475803614651,0.09013475623892427
138.6880563115399,1.764577174195669e-9,0.0895258163966632,0.08952581464102134
139.68169011381622,1.7226091688380961e-9,0.08881267640725404,0.08881267469339077
140.67532391609257,1.6804623631162977e-9,0.08799710671478769,0.08799710504287976
141.66895771836886,1.6381573613454534e-9,0.08708097800067377,0.08708097637087736
142.6625915206452,1.595713843365025e-9,0.08606625645137465,0.0860662548638264
143.6562253229215,1.5531505493405982e-9,0.08495499723647984,0.08495499569129766
144.64985912519785,1.5104852676764224e-9,0.08374933802218432,0.08374933651946843
145.64349292747417,1.4677348259867017e-9,0.0824514925472822,0.08245149108711607
146.6371267297505,1.4249150850645515e-9,0.08106374428793392,0.08106374287038519
147.6307605320268,1.382040935779066e-9,0.07958844023649286,0.07958843886161437
148.62439433430313,1.3391262988233145e-9,0.07802798481858712,0.07802798348641782
149.61802813657945,1.2961841272292104e-9,0.07638483397145203,0.07638483268201801
150.61166193885578,1.2532264115591361e-9,0.07466148940520953,0.07466148815852493
151.60529574113212,1.2102641876789214e-9,0.07286049306739094,0.07286049186345891
152.59892954340845,1.1673075470123514e-9,0.07098442182951198,0.07098442066832568
153.59256334568477,1.1243656491736614e-9,0.0690358824129436,0.06903588129448704
154.5861971479611,1.081446736871654e-9,0.06701750656967774,0.06701750549392678
155.5798309502374,1.0385581529768985e-9,0.06493194653188454,0.06493194549880776
156.57346475251373,9.957063596421211e-10,0.06278187074239594,0.06278186975195545
157.56709855479005,9.52896959365198e-10,0.06056995987644089,0.060569958928593286
158.56073235706637,9.101347178841676e-10,0.058298903163114674,0.05829890225781185
159.5543661593427,8.674235887942962e-10,0.05597139501319193,0.055971394150381854
160.547999961619,8.247667397784448e-10,0.053590131957998804,0.05359013113762635
161.54163376389533,7.821665803437232e-10,0.05115780990216208,0.051157809124169715
162.53526756617168,7.39624790959675e-10,0.04867712169115213,0.04867712095548074
163.528901368448,6.971423534958927e-10,0.046150754992648535,0.04615075429923804
164.52253517072432,6.547195828599989e-10,0.04358139048888568,0.043581389837675746
165.51616897300065,6.123561597403445e-10,0.040971700375299624,0.04097169976623026
166.50980277527697,5.70051164361334e-10,0.03832434715899305,0.038324346592005246
167.5034365775533,5.278031111631959e-10,0.035641982748784294,0.03564198222382057
168.49707037982964,4.856099843219241e-10,0.03292724782690752,0.032927247343912426
169.49070418210593,4.434692740291937e-10,0.030182771490806445,0.030182771049727133
170.48433798438228,4.013780134562193e-10,0.027411171151903068,0.02741117075268967
171.47797178665857,3.5933281632946305e-10,0.024615052676753183,0.024615052319359253
172.47160558893492,3.173299150502939e-10,0.021797010754636872,0.02179701043901977
173.46523939121124,2.7536519929467485e-10,0.01895962947436463,0.018959629200485877
174.4588731934876,2.3343425503327445e-10,0.016105483092010806,0.01610548285983638
175.45250699576388,1.915324039177667e-10,0.013237136970520168,0.013237136780020758
176.44614079804023,1.4965474298925616e-10,0.01035714867228494,0.01035714852343618
177.43977460031653,1.0785014150081751e-10,0.007471798746144435,0.00747179863887342
178.43340840259287,6.603965340926715e-11,0.004578550521725092,0.00457855045603751
179.4270422048692,2.435537326291813e-11,0.0016894602209918726,0.001689460196762136

==> graphics/Results/Radiation_OneDipole_Mode71.csv <==
theta, antennaport,freespaceport, allport 
0.5729577951308232,0.039678497953832395,0.039682304113471706,0.07916354966469412
1.5665915974071476,0.10755437719944629,0.10756059034716733,0.21458059781896596
2.560225399683472,0.17563574854964203,0.1756443777708991,0.3504078543867529
3.553859201959796,0.24370751861897713,0.24371856662915256,0.4862163428049644
4.54749300423612,0.31189823788040544,0.31191171390285677,0.6222626813185329
5.541126806512444,0.3801283310585197,0.38014424348785963,0.7583882597389122
6.534760608788768,0.4484057819112507,0.44842414142056514,0.8946091528905731
7.528394411065092,0.5167382084727025,0.5167590279831406,1.0309407037435523
8.522028213341418,0.5851327983967942,0.5851560930370652,1.16739739402714
9.51566201561774,0.6535962448242412,0.6536220318821816,1.3039927158944278
10.509295817894065,0.7221346828454441,0.7221629817124108,1.4407390447816848
11.50292962017039,0.7907536266477891,0.7907844587561883,1.5776475136393526
12.496563422446714,0.8594579074445449,0.8594912961986615,1.714727888729103
13.49019722472304,0.9282516122894342,0.9282875829896567,1.8519884471952626
14.483831026999365,0.9971380238875303,0.9971766036480473,1.989435856632062
15.477464829275688,1.0661195615197603,1.0661607791798084,2.1270750568814463
16.47109863155201,1.135197723204895,1.1352416092336188,2.264909144309334
17.46473243382834,1.2043730292295896,1.204419615624606,2.402939258821578
18.45836623610466,1.273644967183676,1.2736942873634205,2.541164473894135
19.452000038380984,1.3430119386443191,1.3430640273342824,2.6795816899047384
20.445633840657308,1.412471207658928,1.412526100771897,2.8181855310659047
21.439267642933633,1.4820188511826302,1.4820765856930616,2.956968246270908
22.432901445209957,1.5516497116315702,1.5517103254442441,3.095919614175255
23.426535247486285,1.621357351718273,1.6214208835314,3.235026852846093
24.420169049762602,1.6911340117396696,1.6912005009026236,3.374274534320695
25.41380285203893,1.7609705694920121,1.761040055857905,3.513644504422386
26.407436654315255,1.830856502989762,1.8309290267630833,3.653115808187998
27.401070456591576,1.9007798561675098,1.9008554577470833,3.7926646212647666
28.3947042588679,1.9707272077449836,1.970805927562507,3.932264187636705
29.38833806114423,2.040683643435212,2.040765521789695,4.071884764040362
30.381971863420553,2.1106327316748024,2.1107178085631957,4.211493571427679
31.375605665696877,2.1805565030530163,2.1806448179974174,4.351054753829118
32.3692394679732,2.250435433612906,2.250527025484661,4.490529344963298
33.36287327024952,2.3202484321930585,2.3203433390342103,4.629875242930056
34.35650707252585,2.389972831972521,2.3900710908149807,4.769047193311737
35.35014087480217,2.4595843863742486,2.459686033057154,4.9079967809931535
36.3437746770785,2.529057269473808,2.5291623384595536,5.046672430993411
37.33740847935482,2.5983640810502266,2.5984726052395968,5.185019418583012
38.33104228163115,2.6674758564046677,2.6675878669516595,5.322979888937414
39.32467608390747,2.7363620810601663,2.7364776071869765,5.460492886553102
40.3183098861838,2.8049907104419436,2.805109779254694,5.597494394624995
41.31194368846012,2.873328194622867,2.8734508309286415,5.733917384553988
42.30557749073644,2.9413395082025575,2.941465734328304,5.869691875721327
43.29921129301277,3.008988185371415,3.009118020985347,6.004745005632159
44.29284509528909,3.0762363601926452,3.0763698221287177,6.139001110494053
45.28647889756541,3.1430448121161088,3.1431819142022066,6.27238181625796
46.280112699841744,3.2093730167178487,3.209513769608289,6.404806140109041
47.273746502118065,3.275179201638282,3.275323612651288,6.536190602353131
48.267380304394386,3.34042040767053,3.340568480631241,6.6664493486015415
49.26101410667071,3.4050525549283925,3.405204290018116,6.7954942821131405
50.25464790894703,3.4690305140009463,3.4691859076132063,6.923235206107337
51.24828171122336,3.532308181978011,3.5324672265820243,7.049579975816457
52.241915513499684,3.594838563207722,3.5950012472199195,7.1744346599998225
53.235549315776005,3.6565738546245,3.656740162288646,7.297703711595989
54.22918311805233,3.7174655354627633,3.717635446739267,7.4192901471438235
55.222816920328654,3.777464461149116,3.7776379516140675,7.53909573455778
56.216450722604975,3.836520961143338,3.836698001897806,7.65702118879808
57.21008452488131,3.894584940476834,3.894765498066905,7.772966374933025
58.20371832715763,3.951605984716012,3.9517900210640446,7.886830518048478
59.19735212943395,4.007533468057694,4.007720940405245,7.9985124194188
60.19098593171027,4.062316664244363,4.06250752510714,8.10791067831478
61.1846197339866,4.115904859968577,4.116099057103821,8.214923918787512
62.17825353626293,4.168247470418834,4.168444946805429,8.319451020732759
63.17188733853925,4.219294156603297,4.219494850434896,8.42139135450882
64.16552114081557,4.268994944073377,4.269198788764763,8.52064501835205
65.15915494309189,4.317300342656318,4.3175072668632035,8.617113077808488
66.15278874536823,4.364161466794717,4.364371394447106,8.710697806377661
67.14642254764455,4.409530156081386,4.409743006430601,8.8013029265456
68.14005634992087,4.45335909557034,4.453574783249706,8.888833850368734
69.1336901521972,4.495601935438859,4.495820370538103,8.973197918759027
70.12732395447352,4.536213409571789,4.536434497724998,9.05430463861264
71.12095775674985,4.575149452637318,4.575373095124411,9.132065916921114
72.11459155902617,4.612367315223822,4.612593409085287,9.206396291004223
73.1082253613025,4.64782567660948,4.648054114774194,9.277213154008445
74.10185916357882,4.6814847547408,4.681715426166621,9.344436974823353
75.09549296585514,4.713306413002632,4.713539202829431,9.407991511581466
76.08912676813146,4.743254263370689,4.743489053085432,9.46780401792381
77.08276057040779,4.771293765548189,4.771530433161629,9.523805441234662
78.0763943726841,4.797392321700776,4.797630741935232,9.575930612074051
79.07002817496044,4.821519366418383,4.821759410906149,9.624118424065603
80.06366197723676,4.843646451549159,4.843887989040848,9.668312003530081
81.05729577951308,4.863747325568747,4.863990222151021,9.708458868191618
82.0509295817894,4.881798007168317,4.882042126490322,9.74451107432344
83.04456338406574,4.897776852766229,4.898022056273999,9.7764253517432
84.03819718634206,4.911664617671552,4.911910764849653,9.8041632261144
85.03183098861838,4.9234445106521365,4.923691459271791,9.827691128059588
86.02546479089472,4.933102241685918,4.933349848058815,9.846980488642789
87.01909859317104,4.940626062701171,4.9408741819380815,9.86200782083265
88.01273239544736,4.94600680113958,4.946255287412976,9.872754786614271
89.00636619772368,4.949237886204904,4.9494865930147025,9.879208249475305
90.0,4.950315367689814,4.950564148131353,9.881360312051553
90.99363380227634,4.949237927303721,4.949486634337089,9.879208338777767
91.98726760455267,4.9460068824551096,4.946255369174945,9.872754963450705
92.98090140682898,4.940626182472876,4.940874302377668,9.862008081673382
93.97453520910531,4.933102397282149,4.9333500045422465,9.846980828211658
94.96816901138162,4.923444698581079,4.923691648304431,9.827691539355843
95.96180281365795,4.911664833595709,4.911910982090497,9.804163700441721
96.95543661593429,4.897777091520434,4.898022296553703,9.776425878745755
97.9490704182106,4.881798262781122,4.882042383832591,9.744511642028685
98.94270422048693,4.863747591287098,4.8639904897973105,9.70845946305973
99.93633802276324,4.843646719866275,4.843888259478249,9.668312610509757
100.92997182503957,4.821519629104646,4.821759675898324,9.62411902665593
101.92360562731591,4.7973925698375215,4.797630992556206,9.575931192392162
102.91723942959223,4.771293989564218,4.771530659832315,9.523805980088804
103.91087323186855,4.743254453081312,4.743489245612752,9.467804494891599
104.90450703414487,4.713306557651099,4.713539350447702,9.407991905092759
105.8981408364212,4.681484843041853,4.681715517581196,9.344437262247506
106.89177463869751,4.647825696794878,4.648054138206987,9.277213311745458
107.88540844097385,4.6123672550896035,4.61259335232207,9.206396294579358
108.87904224325018,4.575149299592553,4.575372945563608,9.132065741082547
109.87267604552649,4.536213150688646,4.536434242427782,9.054304257431703
110.86630984780282,4.4956015575037,4.495819996279523,8.973197305732507
111.85994365007913,4.453358585135648,4.453574276570655,8.88883297852289
112.85357745235547,4.409529499518284,4.409742353690359,8.8013017685413
113.8472112546318,4.364160650345804,4.364370581876246,8.710696334616234
114.84084505690811,4.317299352488663,4.317506280616577,8.617111264537783
115.83447885918443,4.268993766331356,4.269197614974407,8.52064283577232
116.82811266146078,4.219292777461115,4.219493475262584,8.42138877487787
117.82174646373709,4.16824587613247,4.16844335649465,8.319448016469982
118.81538026601342,4.115903036926945,4.116097238030981,8.214920462576359
119.80901406828974,4.062314599019477,4.062505463831766,8.107906743203234
120.80264787056606,4.007531147453661,4.007718623719015,7.998507978917517
121.79628167284238,3.9516033958166354,3.951787436038424,7.886825546226118
122.78991547511872,3.894582070691661,3.894762632099229,7.772960846508494
123.78354927739503,3.836517798251968,3.8366948427556355,7.657015079229312
124.77718307967136,3.777460993343651,3.7776344874776564,7.539089020126749
125.77081688194767,3.717461751388211,3.7176316662420072,7.419282805037491
126.764450684224,3.656569743417032,3.6567360545553593,7.297695719982973
127.75808448650034,3.5948341145306646,3.5949968019028797,7.174425998102494
128.75171828877666,3.532303386055457,3.532462433894592,7.0495706239782985
129.74535209105298,3.469025361648915,3.4691807583610186,6.923225145855384
130.7389858933293,3.405047037583457,3.405198775627753,6.795483496215365
131.73261969560562,3.340414517415862,3.340562593176282,6.666437821119055
132.72625349788197,3.275172931227056,3.275317344875749,6.5361783186871
133.71988730015826,3.2093663595940143,3.2095071149474106,6.404793087042342
134.7135211024346,3.1430377624324652,3.1431748668005492,6.272367981991429
135.7071549047109,3.0762289128262803,3.076362376855631,6.138986484677463
136.70078870698725,3.008980335936463,3.0091101734477315,6.004729579389824
137.69442250926355,2.9413312530603446,2.9414574808807914,5.869675641672494
138.6880563115399,2.873319530889493,2.8734421686811644,5.7339003368280546
139.68169011381622,2.804981635993308,2.8051007060775426,5.597476528871642
140.67532391609257,2.7363525945345506,2.7364681217133846,5.460474199947531
141.66895771836886,2.6674659572029236,2.667577968578007,5.322960380180787
142.6625915206452,2.5983537693336585,2.5984622941232964,5.18499908789827
143.6562253229215,2.5290465461598552,2.5291516155147393,5.046651280116682
144.64985912519785,2.459573253130061,2.459674899948258,4.907974813160943
145.64349292747417,2.389961291206536,2.390059549948309,4.769024413244127
146.6371267297505,2.3202364870446965,2.3203313935476526,4.629851656810126
147.6307605320268,2.2504230879405096,2.250514679235612,4.490504960413019
148.62439433430313,2.1805437614201475,2.180632075549076,4.351029579881966
149.61802813657945,2.110619599335033,2.110704675169359,4.211467618498243
150.61166193885578,2.0406701263155327,2.040752003378144,4.071858043891139
151.60529574113212,1.970713312427956,1.9707920307171685,3.932236713342437
152.59892954340845,1.9007655898723117,1.90084118968905,3.7926364071745087
153.59256334568477,1.8308418735522163,1.8309143953306404,3.6530868698851693
154.5861971479611,1.7609555853437622,1.761025069485688,3.513614858683109
155.5798309502374,1.69111868188661,1.6911851686000345,3.374244199070629
156.57346475251373,1.6213416857183436,1.6214052148603857,3.234995847116015
157.56709855479005,1.5516337195720493,1.551694330496563,3.0958879580555974
158.56073235706637,1.48200254365702,1.482060275067155,2.956935960865505
159.5543661593427,1.4124545957435397,1.4125094855494473,2.818152638445127
160.547999961619,1.3429950338746597,1.34304711905657,2.679548213058219
161.54163376389533,1.2736277815307124,1.2736770980075554,2.541130436683246
162.53526756617168,1.2043555750759851,1.204402157579732,2.402904685931852
163.528901368448,1.135180013321296,1.1352238952771503,2.2648740612029696
164.52253517072432,1.0661016090411706,1.066142822453759,2.1270394897499907
165.51616897300065,0.9971198422898608,0.9971584176355138,1.9893998323494175
166.50980277527697,0.9282332153662627,0.9282691814914967,1.8519519932711095
167.5034365775533,0.8594393092841344,0.8594726933104141,1.714691033262809
168.49707037982964,0.7907348416103963,0.7907656688452349,1.5776102852744203
169.49070418210593,0.7221157255409207,0.7221440193953852,1.4407014726607432
170.48433798438228,0.653577130090008,0.6536029120026575,1.3039548296148662
171.47797178665857,0.585113541276157,0.5851368306434276,1.167359223597274
172.47160558893492,0.5167188241935725,0.5167396383065878,1.030902279539321
173.46523939121124,0.4483862858653131,0.4484046398530313,0.8945705056126086
174.4588731934876,0.38010873878103374,0.3801246455594703,0.7583494203697724
175.45250699576388,0.31187856503100203,0.31189203525784526,0.6222236810793915
176.44614079804023,0.2436877809646391,0.24369882299717038,0.48617721310988143
177.43977460031653,0.17561596200732743,0.17562458497584202,0.35036862689382936
178.43340840259287,0.10753455769876069,0.10754076402702534,0.21454130401367547
179.4270422048692,0.03965866197158525,0.039662458906438595,0.07912422057972199

==> graphics/Results/ThreeDipole_Z.csv <==
f, Z11_real, Z11_imag, Z12_real, Z12_imag, Z13_real, Z13_imag
250.0,41.458896770420026,-151.53738543961288,-21.6216683389809,-16.73148055985632,-1.4214352746665435,-3.7230329139572436
256.0,44.46469157885543,-132.83988795137964,-22.4346379041206,-16.034033173418212,-1.8423334427799594,-3.556848625260755
262.0,47.67280422812574,-114.35850443554648,-23.25133754257457,-15.306925352518798,-2.245121064086583,-3.343112897397919
268.0,51.09950976113968,-96.05080879686525,-24.071664348540722,-14.548518455284029,-2.624368151951311,-3.0836488186862363
274.0,54.76277011732031,-77.87636783879447,-24.89561728681173,-13.757096064536041,-2.974812497016566,-2.78090822358774
280.0,58.682434882422726,-59.79644255603887,-25.723304532705736,-12.93082989621939,-3.2914321117576844,-2.437957653956715
286.0,62.880468226844926,-41.773729550058924,-26.554950825246216,-12.067741551542749,-3.569516512279625,-2.0584563742171413
292.0,67.38120620867511,-23.772139068484233,-27.390904458966624,-11.165659025498808,-3.8047360381304953,-1.6466265948655785
298.0,72.21164937488028,-5.7566075886901835,-28.231643390613264,-10.222166755192067,-3.9932084494894244,-1.2072161424775145
304.0,77.40179645131623,12.307055663098458,-29.077779749808307,-9.23454783588283,-4.131562093830886,-0.745453890440261
310.0,82.98502587299411,30.452287283825267,-29.930061806346167,-8.199716846797639,-4.216995001354571,-0.26699833003233575
316.0,88.99853297654899,48.711850594097044,-30.789372144545876,-7.114141507411313,-4.247329350123483,0.22212028761502967
322.0,95.48383186608784,67.1178740287065,-31.656720405812315,-5.973751123027643,-4.221060837851132,0.7155637763588889
328.0,102.48733226880208,85.70183969588228,-32.53322845358493,-4.7738294716519585,-4.137402606854737,1.206755337869642
334.0,110.06100311893303,104.49451176485027,-33.42010515066161,-3.508889429577234,-3.9963234901624967,1.68895394014762
340.0,118.26313612786848,123.52579059715687,-34.318607062249086,-2.172526232198556,-3.798580476768883,2.1553333788694053
346.0,127.15922417329554,142.82447385704356,-35.22998023645167,-0.7572458283671668,-3.5457454269336846,2.599065773647117
352.0,136.8229708999918,162.41789991846986,-36.155376670173716,0.7457356673448392,-3.240226194743662,3.0134094475858557
358.0,147.3374493205879,182.33144136267313,-37.095737013373245,2.3467258458444786,-2.885282419847303,3.3918014261016465
364.0,158.79642821668867,202.58780675501453,-38.05162833025724,4.057827939082119,-2.485036309803677,3.7279551947264338
370.0,171.3058853738371,223.20609659193846,-39.023022102346125,5.8932556390182675,-2.0444787121848584,4.015964906002768
376.0,184.9857255518773,244.20054357160242,-40.00899284614503,7.869695233936185,-1.5694706148696982,4.250417959039327
382.0,199.97171764741543,265.578847231632,-41.00731137744543,10.006718288498547,-1.0667398269524837,4.4265188328891085
388.0,216.41765831820987,287.33998741363246,-42.01389846280036,12.327245495022419,-0.543871848140062,4.540228278126056
394.0,234.49775625310411,309.4713687121655,-43.02209387710861,14.858057445996257,-0.009292629539695785,4.588423491292696
400.0,254.40920904258448,331.9451077274712,-44.021682242550305,17.630339555599686,0.5277612406339773,4.569086712852055
406.0,276.3749084894702,354.7132254287208,-44.99760007161346,20.680234121895005,1.0572928757297708,4.48153172156625
412.0,300.64615327917454,377.70144768395045,-45.92822813212949,24.049349486892737,1.5686293497398338,4.326679705401369
418.0,327.5051603214132,400.80124888867607,-46.783150357334385,27.785139920914286,2.0505615919409435,4.107397412524772
424.0,357.267033995978,423.85970037513874,-47.52023745778523,31.94101386047669,2.491574028306585,3.8289101841935214
430.0,390.28065728941266,446.6666160555167,-48.08189571294299,36.575943814368415,2.8802160035167508,3.4992982696837025
436.0,426.9276862342362,468.93844127506264,-48.390320316319766,41.753227642771854,3.205691886992521,3.130072807897925
442.0,467.61843019775995,490.2983419910387,-48.341628875828945,47.53787568123329,3.458779184444104,2.736801341327813
448.0,512.7828553699219,510.25208099893496,-47.79886036299284,53.99186103082623,3.63322188437555,2.339700938465496
454.0,562.8542362340498,528.1596164054794,-46.58406702633198,61.166171305862726,3.7277811528740146,1.964023962973752
460.0,618.2421100889553,543.2030810052975,-44.47019110944405,69.0882670203691,3.749135344471936,1.6399064964512364
466.0,679.2902472331575,554.3531251910024,-41.1742265524484,77.74327260298766,3.715759162750863,1.4011123434411181
472.0,746.214567634559,560.3378225210686,-36.35445444490858,87.04720217279821,3.6626906412547187,1.2817845585494307
478.0,819.0158111246874,559.6217540099548,-29.616394330061027,96.81114099846296,3.646576179885452,1.3099689551694624
484.0,897.3632082728798,550.40767355843,-20.534404169829678,106.69720296115077,3.7493961645806055,1.4964938403081192
490.0,980.4498293133747,530.6789991082446,-8.697945882419015,116.17112245740589,4.077711699785118,1.8182151399017246
496.0,1066.829556885447,498.3068638789589,6.2081926546972825,124.46327506158562,4.752366733968599,2.1964149947504854
502.0,1154.2613394085956,451.24726128285556,24.284886809984215,130.5595080881715,5.882374751922355,2.4751431075500827
508.0,1239.6081583432263,387.84603872308674,45.26906232411224,133.25245629679407,7.518549533275916,2.410663529629373
514.0,1318.8605493019875,307.2445287459291,68.385543417232,131.28548054539672,9.590544887420066,1.6896178005224383
520.0,1387.3637431343373,209.83145944753227,92.26251734377894,123.60320536523024,11.846784328840917,-0.006409995689281134
526.0,1440.3019127803675,97.6243388958641,114.99132190067093,109.67578376281219,13.834518648424888,-2.887528235520932
532.0,1473.4145893923903,-25.58513735025349,134.3892704529516,89.79765810376443,14.960509049341338,-6.924212839111352
538.0,1483.7993120423457,-154.47306450769295,148.44298543298194,65.21619689522355,14.64331367739362,-11.763362627356635
544.0,1470.5504556457197,-282.85090510494365,155.7962079859972,37.977218554534225,12.509786410288866,-16.758228360064553
550.0,1434.9847586701396,-404.6127115690154,156.0805128983724,10.498963608984312,8.542117918184644,-21.125640921614256
556.0,1380.3496541508973,-514.667944020747,149.94207883107964,-14.966205393636649,3.0956579632219228,-24.166137617939977
562.0,1311.1300620508632,-609.5649500808361,138.7713866146297,-36.76470846238946,-3.219875496644301,-25.44402446237114
568.0,1232.2225499369695,-687.6645621322832,124.28350868738433,-54.02702458948608,-9.732100328651153,-24.855898156546647
574.0,1148.2462696080981,-748.9263334546786,108.13032412933424,-66.60354537902457,-15.891122153546782,-22.580329226299746
580.0,1063.1386050079925,-794.5044177583652,91.65897725075902,-74.85102695358165,-21.401471333112614,-18.936775625518003
586.0,980.0265652950985,-826.3832051510824,75.83654303407299,-79.39057124473435,-26.28143230058856,-14.160792176028565
592.0,901.2013856305845,-847.2592202685533,61.29519854570113,-80.92493635659973,-30.777579650982155,-8.039549966063296
598.0,827.6972150524628,-860.7694993176608,48.42103004010692,-80.15254164012312,-34.758012124793325,0.6423782575467918
604.0,757.2786376940545,-871.0587729919716,37.40854809728373,-77.75359953485211,-35.480612808733916,13.85495410789964
610.0,683.1414995613987,-876.5547329806087,28.259576011159552,-74.36950142566306,-26.088759276419577,28.179608590079006
616.0,608.078554535176,-866.6832568033723,20.794885218065023,-70.53112871578114,-9.605993269849666,31.535965480148597
622.0,544.513095055848,-844.3894512765476,14.733439449498924,-66.59679953170047,1.157231251350737,25.671152120741645
628.0,492.6762420432102,-819.1806320232379,9.790186843234245,-62.76251651634553,5.509175048853877,19.15386705592106
634.0,448.618898081195,-794.1070295658684,5.7286073061888825,-59.118369943702405,6.915047563847511,14.306879467506008
640.0,410.0451923159498,-769.4958761959382,2.3672763579013356,-55.70003294849417,7.193620932060509,10.899570391929776
646.0,375.79857959450266,-745.3044031111559,-0.4318890612042422,-52.51815855934639,7.048861333215735,8.466120774893003
652.0,345.1900693307725,-721.5211752827137,-2.7762564639042546,-49.57162944370244,6.751280624152087,6.677983728761625
658.0,317.7292293417429,-698.1731666058517,-4.751358770893667,-46.85307776685898,6.411033463630799,5.327425127950446
664.0,293.0273072556026,-675.2989052978108,-6.426515435367241,-44.35140358066468,6.0753747920298755,4.281836617902007
670.0,270.7596908346955,-652.9330282828374,-7.85845088360826,-42.05320669722911,5.764675608230435,3.4534569523157383
676.0,250.64888787276237,-631.1004122720535,-9.093793143260077,-39.943772067126176,5.486787677390058,2.781955152266465
682.0,232.455115851615,-609.8151453333852,-10.170933565978222,-38.00780046459005,5.24329515210106,2.22448380058885
688.0,215.9700641458788,-589.081526398518,-11.121488244291017,-36.22994788713366,5.032476056182061,1.7498284551956769
694.0,201.0122117946427,-568.895729180046,-11.971482219432811,-34.5952084226465,4.850814216926786,1.3348291598524853
700.0,187.42306062044884,-549.2475295867646,-12.742322727611993,-33.08917060839706,4.693821151542229,0.9621055855415077
706.0,175.06399839172255,-530.121859457564,-13.451603046757858,-31.69817530307354,4.556507495789114,0.6185602222188302
712.0,163.8136434376193,-511.50011449888234,-14.113766847387161,-30.409399823350867,4.433667682911313,0.2943636804437515
718.0,153.5655791724282,-493.36121526597634,-14.740656661958278,-29.210888873316183,4.32006198285849,-0.017751560112386766
724.0,144.2264136986786,-475.68244744533195,-15.34196598902145,-28.091548464036155,4.210541218779728,-0.3229950407478761
730.0,135.7141142089629,-458.4401155076385,-15.925611408840945,-27.041115128958428,4.100139296196798,-0.624887033918033
736.0,127.95657524077161,-441.6100431874041,-16.498038462465907,-26.050109513250735,3.984147611350419,-0.925535934570847
742.0,120.89038665973875,-425.1679504253869,-17.064472788272386,-25.109780870517294,3.858179090157509,-1.2258536782686422
748.0,114.45977266023252,-409.0897317434011,-17.62912606634934,-24.212047065611433,3.7182259101350454,-1.5257291860938964
754.0,108.61567756583848,-393.35165652232706,-18.19536466412202,-23.34943324657008,3.5607127598163535,-1.8241736369679984
760.0,103.31497800800094,-377.93050773290287,-18.765847480784068,-22.51501130467646,3.3825461829315495,-2.1194471455087727
766.0,98.51980427792869,-362.8036723972355,-19.34263832429258,-21.702341494188776,3.1811597902262085,-2.4091734794567574
772.0,94.19695638072174,-347.94919443022695,-19.927297192256763,-20.90541705526304,2.9545546957933904,-2.6904473537340454
778.0,90.31740261431293,-333.3457984261907,-20.520954037357807,-20.11861231517678,2.701334325002854,-2.959937316676804
784.0,86.85585042726204,-318.9728913294649,-21.1243679505707,-19.33663448922434,2.420732672477789,-3.2139861218635963
790.0,83.79038090073212,-304.8105476665504,-21.737974166745,-18.554479229814223,2.1126351143642914,-3.4487096418703955
796.0,81.10213953106997,-290.8394830413432,-22.36192086443443,-17.76738985597913,1.7775909687950233,-3.6600947511760324
802.0,78.77507706376159,-277.0410198317272,-22.996097377716662,-16.970820118320482,1.4168171316737546,-3.844096133979509
808.0,76.79573502444536,-263.3970484290352,-23.64015514545597,-16.16040030356541,1.0321922763969646,-3.9967316229050356
814.0,75.15307131730341,-249.8899868766769,-24.293522480713484,-15.331906449662414,0.6262412845260014,-4.114175422452616
820.0,73.83832186866101,-236.50274137094834,-24.955414038149577,-14.48123242064751,0.20210976007930226,-4.192848397983248
826.0,72.84489480257365,-223.21866975455197,-25.624835681701022,-13.604364576346404,-0.23647133477014948,-4.229504503035833
832.0,72.1682940816402,-210.0215498513952,-26.300585300471486,-12.697358762761676,-0.6852307070009678,-4.221312363146807
838.0,71.80606994867355,-196.8955542529616,-26.98124998079302,-11.756319343335123,-1.1394110417943606,-4.165931022553577
844.0,71.7577938865469,-183.82523297413906,-27.665199811455324,-10.777379989259874,-1.5938320625697144,-4.061578882205944
850.0,72.02505618165718,-170.795505247212,-28.35057847178784,-9.756685948771198,-2.042961679694228,-3.907094904707395

==> graphics/Results/ThreeDipole_dZ.csv <==
f, dZ11_real_FD, dZ11_imag_FD, dZ12_real_FD, dZ12_imag_FD, dZ13_real_FD, dZ13_imag_FD, dZ11_real_WS, dZ11_imag_WS, dZ12_real_WS, dZ12_imag_WS, dZ13_real_WS, dZ13_imag_WS  
250.0,7.71814612221533e-8,4.992214513777071e-7,-2.1513632830760798e-8,1.8121141920346417e-8,-1.1356117834981915e-8,3.765601275240726e-9,7.718000168153062e-8,4.992240535435933e-7,-2.151372752181841e-8,1.8120836350922317e-8,-1.1356113319129194e-8,3.765493569322644e-9
256.0,8.234601089895932e-8,4.929066662384685e-7,-2.1614788714430234e-8,1.888669149963107e-8,-1.0948766171470226e-8,5.045505235834469e-9,8.234438769464926e-8,4.929092044542316e-7,-2.16149664353627e-8,1.888632627706588e-8,-1.0948760834633694e-8,5.045382736462115e-9
262.0,8.792148662450927e-8,4.877479845788457e-7,-2.171195330191722e-8,1.9694897712696502e-8,-1.0395752458869367e-8,6.2854655036304056e-9,8.79197599449744e-8,4.877491648025636e-7,-2.171221215153169e-8,1.969455171034633e-8,-1.0395807202246785e-8,6.285325232561043e-9
268.0,9.395025593050832e-8,4.836850585832053e-7,-2.180771812021476e-8,2.0547431489603695e-8,-9.700632208620164e-9,7.468680252031845e-9,9.394843027932909e-8,4.83686725891081e-7,-2.180806808185906e-8,2.0547169757532845e-8,-9.700741160027295e-9,7.46853637900516e-9
274.0,1.004795080916665e-7,4.806709377191964e-7,-2.1904832259167507e-8,2.144686970240173e-8,-8.86878703809657e-9,8.57862230141393e-9,1.004777256575939e-7,4.806731681799934e-7,-2.1905319644083343e-8,2.1446698205834376e-8,-8.868976414868559e-9,8.578503535466491e-9
280.0,1.0756196431316311e-7,4.786630984909834e-7,-2.2006254418727168e-8,2.2396686638614936e-8,-7.907554189223731e-9,9.599280437200263e-9,1.0756063212217437e-7,4.78667133803519e-7,-2.2006933462445673e-8,2.239660592451424e-8,-7.907824989497216e-9,9.599195437996095e-9
286.0,1.1525791769884108e-7,4.776304585618618e-7,-2.2115430553526493e-8,2.340117220001048e-8,-6.826102105783604e-9,1.0515212367501192e-8,1.1525653743333508e-7,4.776336092908664e-7,-2.211605264815226e-8,2.3401423822066765e-8,-6.8264505588468405e-9,1.051526076724757e-8
292.0,1.2363276766791386e-7,4.775381103883092e-7,-2.223535044976188e-8,2.4466400461164994e-8,-5.63547652987495e-9,1.1312018866060925e-8,1.236320868364951e-7,4.77542982691829e-7,-2.223599410473459e-8,2.446688278508849e-8,-5.63581279223258e-9,1.1312214978921765e-8
298.0,1.3276246519922096e-7,4.783662612695139e-7,-2.2369864183247046e-8,2.5599411745957924e-8,-4.3483659339926815e-9,1.1976289637782855e-8,1.327621710858833e-7,4.783701479462504e-7,-2.237024873231038e-8,2.5600100390562352e-8,-4.348611254006985e-9,1.1976629364096731e-8
304.0,1.4273066000214386e-7,4.800880917699146e-7,-2.2522316456274893e-8,2.6809080733158908e-8,-2.9791034084070134e-9,1.2495931678291328e-8,1.4273108752583637e-7,4.800936295825067e-7,-2.2522455816462758e-8,2.6809842853170908e-8,-2.9792122553382887e-9,1.2496341898990892e-8
310.0,1.536326671214283e-7,4.826884811848231e-7,-2.269648025077231e-8,2.810603172420656e-8,-1.5435928979457004e-9,1.2860232878608713e-8,1.5363393025681859e-7,4.826946654924667e-7,-2.2696302343758164e-8,2.8106846752977203e-8,-1.543523768646429e-9,1.2860674010259752e-8
316.0,1.6557657005478178e-7,4.8615025676213e-7,-2.289579246195217e-8,2.9503432941169193e-8,-5.902771604837654e-11,1.3060251846663818e-8,1.6557822716081705e-7,4.861561537260122e-7,-2.2895348960766803e-8,2.950414945564441e-8,-5.882609044669173e-11,1.3060604945851594e-8
322.0,1.7868374584395498e-7,4.904564534058409e-7,-2.312340825483261e-8,3.101691756768332e-8,1.4561119865419415e-9,1.3088629824409281e-8,1.7868580864879347e-7,4.904614045853552e-7,-2.3122830992635214e-8,3.101743254099034e-8,1.4563915834442196e-9,1.3088897877969819e-8
328.0,1.9309263592504068e-7,4.955877344059445e-7,-2.33820589556899e-8,3.2665129756637154e-8,2.9822471603324628e-9,1.2940076532519385e-8,1.930949341542499e-7,4.955926668563174e-7,-2.3381434589956958e-8,3.266543596011798e-8,2.982571948034501e-9,1.2940215496503972e-8
334.0,2.0896009260695793e-7,5.01527005525304e-7,-2.3673744564689515e-8,3.44702532295571e-8,4.498895211924037e-9,1.261114217498971e-8,2.08962741469976e-7,5.015293561434218e-7,-2.3672997965225065e-8,3.44704740425698e-8,4.4992268591138865e-9,1.2611243147330015e-8
340.0,2.264656998818282e-7,5.082429026970203e-7,-2.399881147141514e-8,3.6459031482749536e-8,5.984748496778991e-9,1.2100811552784307e-8,2.2646807649666655e-7,5.082458644256184e-7,-2.3998091984404377e-8,3.645905290655048e-8,5.985082153829551e-9,1.210081335550028e-8
346.0,2.4581257775935226e-7,5.157082952678138e-7,-2.435625638952388e-8,3.86626574755411e-8,7.4179318021450055e-9,1.14101112336229e-8,2.4581474542302266e-7,5.15708801085371e-7,-2.4355444864891566e-8,3.866258909677695e-8,7.418226359038194e-9,1.1410026769404855e-8
352.0,2.672330552400126e-7,5.238728377321423e-7,-2.4742013593481716e-8,4.111842155651857e-8,8.775943793892794e-9,1.0542466299945374e-8,2.672352252345047e-7,5.238734854893554e-7,-2.4741168716085118e-8,4.111823759068695e-8,8.77625646232512e-9,1.0542373117636655e-8
358.0,2.909918549676149e-7,5.326764366486713e-7,-2.5148336035840656e-8,4.3870135302270796e-8,1.0036180375649906e-8,9.503990039405608e-9,2.9099486310171013e-7,5.326794663100731e-7,-2.5147728223300243e-8,4.386983977215682e-8,1.0036416244450666e-8,9.503861534285989e-9
364.0,3.1739359656057787e-7,5.420388148991151e-7,-2.556321199165268e-8,4.696933393333325e-8,1.1175538450203248e-8,8.303332954540111e-9,3.173965821826111e-7,5.420447808297275e-7,-2.556256919835811e-8,4.696899836000809e-8,1.1175725734220105e-8,8.30317352235335e-9
370.0,3.467840798521138e-7,5.51859071151739e-7,-2.5967089101186502e-8,5.0476720581116297e-8,1.217089118377146e-8,6.952089393053029e-9,3.4678608489444856e-7,5.518585866819137e-7,-2.5966296594586613e-8,5.047627713404218e-8,1.2171103791208285e-8,6.951855919425504e-9
376.0,3.79555288532174e-7,5.619701255454856e-7,-2.6330888402981146e-8,5.446301241107676e-8,1.2999288367954165e-8,5.464746655192698e-9,3.795574979645699e-7,5.619716953958996e-7,-2.6330255726423916e-8,5.446250666847439e-8,1.2999490662524148e-8,5.4645763598128596e-9
382.0,4.1615657835336607e-7,5.721814829939831e-7,-2.6613915693474154e-8,5.9010747488486005e-8,1.3637794094023547e-8,3.8597620655167475e-9,4.161593260402706e-7,5.721844071554093e-7,-2.6613324556102957e-8,5.9010148861594335e-8,1.363798487318839e-8,3.8594700909807445e-9
388.0,4.5709854816777807e-7,5.822311891279242e-7,-2.675812815766676e-8,6.421528855327097e-8,1.4063901132566059e-8,2.158896839077329e-9,4.571004565687984e-7,5.822308848860821e-7,-2.67576670138925e-8,6.421462598671602e-8,1.406402060957292e-8,2.1586144773313643e-9
394.0,5.029520551147471e-7,5.917570035762765e-7,-2.6683581921815856e-8,7.018612828701975e-8,1.425557742962269e-8,3.8890011211378803e-10,5.029557647977251e-7,5.917591099909285e-7,-2.6683126226517133e-8,7.01854439323506e-8,1.4255630094120895e-8,3.8867557457220884e-10
400.0,5.543688914144696e-7,6.003064555670789e-7,-2.6280378406795536e-8,7.704759319437926e-8,1.4191833019872035e-8,-1.417902772971047e-9,5.543705703099296e-7,6.003052323609208e-7,-2.6279853068341113e-8,7.70468188770177e-8,1.419186356134281e-8,-1.4182215745079762e-9
406.0,6.120592985325857e-7,6.072584000094139e-7,-2.5399038250384365e-8,8.493818359767147e-8,1.3853451152900931e-8,-3.223102984506454e-9,6.120627474652201e-7,6.072608724102535e-7,-2.5398674824929692e-8,8.49373294508236e-8,1.3853481882418011e-8,-3.223343759812634e-9
412.0,6.768190644379502e-7,6.118314644254496e-7,-2.3838993001845665e-8,9.400879434906528e-8,1.3224203121442457e-8,-4.979531276205762e-9,6.768206243711874e-7,6.118316772870057e-7,-2.3838624945312806e-8,9.400783063852835e-8,1.3224099762094561e-8,-4.979872585968296e-9
418.0,7.494905446492339e-7,6.129831518819629e-7,-2.133127843251259e-8,1.0441728583998611e-7,1.229209247721741e-8,-6.630809767926848e-9,7.494938277317641e-7,6.1298523052259e-7,-2.1331008340291308e-8,1.044164378032692e-7,1.2292048281783677e-8,-6.631077908363933e-9
424.0,8.309735164857556e-7,6.09390986028302e-7,-1.7519855077807733e-8,1.1632016239104814e-7,1.1053446380415721e-8,-8.107994808881358e-9,8.309728267924451e-7,6.093863684063992e-7,-1.7519427553949066e-8,1.1631876351107366e-7,1.1053352161437078e-8,-8.108188759067498e-9
430.0,9.221445282037166e-7,5.993129889247939e-7,-1.1935432908671829e-8,1.2985156843114965e-7,9.516523613584128e-9,-9.328034011879538e-9,9.221509580543666e-7,5.993182571158181e-7,-1.1935454321070825e-8,1.2985070257246096e-7,9.516383791540376e-9,-9.32815447726022e-9
436.0,1.0238547105245744e-6,5.805835627370471e-7,-3.970399120589718e-9,1.4510095844855186e-7,7.709146165879587e-9,-1.0191593258213061e-8,1.0238600286491206e-6,5.805885606012392e-7,-3.9702926105653695e-9,1.450998563320686e-7,7.70895477521995e-9,-1.0191769757089449e-8
442.0,1.1367698647291035e-6,5.504233484998621e-7,7.155846759587803e-9,1.6206180646349823e-7,5.689117510421227e-9,-1.0583013509979367e-8,1.1367671031181258e-6,5.504222231211153e-7,7.155834694681307e-9,1.6206015986064866e-7,5.688796559527392e-9,-1.0583143800677577e-8
448.0,1.261212503322895e-6,5.053452838410522e-7,2.242232426397095e-8,1.8056403021660118e-7,3.5587934821279532e-9,-1.0372127290381173e-8,1.2612158428483066e-6,5.053466548859236e-7,2.242223086060238e-8,1.8056255999293203e-7,3.558455034030824e-9,-1.0372351548084479e-8
454.0,1.3969864994578528e-6,4.4107946450822055e-7,4.3025195139989594e-8,2.001746096880197e-7,1.4856627261750076e-9,-9.424464120222354e-9,1.3969912533352218e-6,4.410827026296928e-7,4.302530213598533e-8,2.0017314122428166e-7,1.4853326424598753e-9,-9.424458528973615e-9
460.0,1.5429825737101055e-6,3.5246583820480735e-7,7.036940878890618e-8,2.2005142312764293e-7,-2.734264370474193e-10,-7.620200737079586e-9,1.5429831848648046e-6,3.5246740032109645e-7,7.036888793346928e-8,2.2004999594972394e-7,-2.735332898720988e-10,-7.62004810519372e-9
466.0,1.6967287763236528e-6,2.3345415343101194e-7,1.0600051965070634e-7,2.387559383976168e-7,-1.3449135805032597e-9,-4.894785199383023e-9,1.6967242225894275e-6,2.334540534764947e-7,1.060001106188397e-7,2.3875358795753113e-7,-1.3452195443762715e-9,-4.894725201408174e-9
472.0,1.8537772518811835e-6,7.7260290254344e-8,1.5144963647628628e-7,2.5401788263934575e-7,-1.2216666567255174e-9,-1.306899843900311e-9,1.8537869865656312e-6,7.72631160018195e-8,1.5144917627238e-7,2.540162731998874e-7,-1.2222783850896535e-9,-1.3069314777204399e-9
478.0,2.0070618404588457e-6,-1.2320971904955512e-7,2.079180122294133e-7,2.625032358594126e-7,7.294282733383284e-10,2.8575013244491743e-9,2.007053198679253e-6,-1.2320743258704556e-7,2.0791680219465478e-7,2.6250096336247767e-7,7.290707429661263e-10,2.857633964606798e-9
484.0,2.1459294487158332e-6,-3.7457218127201486e-7,2.7574801038099394e-7,2.5962589091932384e-7,5.200392139137478e-9,6.94542314771951e-9,2.1459248856501664e-6,-3.74568109254368e-7,2.757467094420961e-7,2.596236269357356e-7,5.200159817170786e-9,6.9456150037924315e-9
490.0,2.2556330634415644e-6,-6.815653478042805e-7,3.536423769823216e-7,2.3958549633107395e-7,1.2762496970353255e-8,9.784574306337391e-9,2.2556508075171308e-6,-6.815603463686689e-7,3.536420656373523e-7,2.3958289906803926e-7,1.2762189233328726e-8,9.784904707432688e-9
496.0,2.317087933079165e-6,-1.04500050781553e-6,4.376664466843039e-7,1.9582249919380956e-7,2.353162367185746e-8,9.595783390103918e-9,2.317094557184421e-6,-1.0449984768026632e-6,4.3766547408704044e-7,1.9582116803555756e-7,2.3531186552609758e-8,9.596129979298677e-9
502.0,2.3074529963196254e-6,-1.4590834467753666e-6,5.202391848868615e-7,1.221921152705363e-7,3.6670971015340116e-8,4.106862117048138e-9,2.3074511212812878e-6,-1.4590789101560435e-6,5.20237356291869e-7,1.2218933905266546e-7,3.667051200205788e-8,4.1071792260432746e-9
508.0,2.2025318457963294e-6,-1.9084642303823783e-6,5.896226216606237e-7,1.5005593922978733e-8,4.984909063310283e-8,-8.941121576455657e-9,2.202538074994473e-6,-1.908456957148127e-6,5.896211924862503e-7,1.5002981877559796e-8,4.984855515278684e-8,-8.940760878513074e-9
514.0,1.981158209218847e-6,-2.36605509940091e-6,6.306590769611375e-7,-1.241729975731687e-7,5.897337080895682e-8,-3.077151258246147e-8,1.981163155074387e-6,-2.366041687355458e-6,6.30656614956237e-7,-1.2417522447482222e-7,5.8972974039811144e-8,-3.0770908872574685e-8
520.0,1.6314220715685225e-6,-2.7930195713565807e-6,6.274976819042877e-7,-2.8586846951839106e-7,5.8696475857544786e-8,-6.019706725313156e-8,1.631455638157382e-6,-2.7930347066422696e-6,6.274974472475566e-7,-2.858726794142805e-7,5.8696006597067635e-8,-6.019688795078758e-8
526.0,1.1578093676689605e-6,-3.1428673658240315e-6,5.684464952082635e-7,-4.517668408254849e-7,4.406320366356908e-8,-9.256209554386885e-8,1.1578254043039605e-6,-3.1428715835264364e-6,5.684440033697713e-7,-4.517703003379573e-7,4.40622986334082e-8,-9.256192135450279e-8
532.0,5.857452379132155e-7,-3.3697556636624883e-6,4.5151697207757026e-7,-5.972167016921048e-7,1.3008788624091494e-8,-1.2001773246339554e-7,5.85758628428688e-7,-3.369757387076525e-6,4.515123050609776e-7,-5.972215854026942e-7,1.3007650264685859e-8,-1.200168886625945e-7
538.0,-3.8923428746784336e-8,-3.4401742439627016e-6,2.879032209079924e-7,-6.976264053548675e-7,-3.155730254889022e-8,-1.3377373360157207e-7,-3.8907748652251156e-8,-3.4401713849348085e-6,2.878996096429578e-7,-6.976301041878495e-7,-3.1558134649768404e-8,-1.337733471924224e-7
544.0,-6.579866749234498e-7,-3.3430700199232888e-6,1.0055814527731855e-7,-7.365030960215791e-7,-8.171713741234044e-8,-1.2764552117516815e-7,-6.579721448113685e-7,-3.343074166796349e-6,1.005497239626657e-7,-7.365073016394923e-7,-8.171908430200909e-8,-1.2764319362562834e-7
550.0,-1.214149983752577e-6,-3.093814811450102e-6,-8.248942151567462e-8,-7.111049100672062e-7,-1.271460956075998e-7,-1.008761163490135e-7,-1.2141305115719924e-6,-3.0938237255254996e-6,-8.249523126075053e-8,-7.111092398051397e-7,-1.2714766387996733e-7,-1.0087457062347543e-7
556.0,-1.6641233173686487e-6,-2.7294729079585524e-6,-2.368226560633957e-7,-6.324719551642488e-7,-1.5901214660551944e-7,-5.846943036402763e-8,-1.6641098147090433e-6,-2.729486718289708e-6,-2.368333955416223e-7,-6.324745843137258e-7,-1.5901382957006168e-7,-5.846589886482498e-8
562.0,-1.986124243558152e-6,-2.297827336406044e-6,-3.4804026967094613e-7,-5.201650999708818e-7,-1.7297987340292308e-7,-8.891833580548791e-9,-1.9861163017830435e-6,-2.29785442934504e-6,-3.480540989604487e-7,-5.201657998419895e-7,-1.7298095933473746e-7,-8.88600402409245e-9
568.0,-2.179447653816169e-6,-1.8454819723956461e-6,-4.1315400309827057e-7,-3.9506877413941766e-7,-1.7001445229425372e-7,3.923946003681067e-8,-2.1794401952858233e-6,-1.8455165073297485e-6,-4.1317044928586406e-7,-3.9506517978006836e-7,-1.7001304756649374e-7,3.924772938322855e-8
574.0,-2.258182723835489e-6,-1.4098226301939576e-6,-4.3781287004662774e-7,-2.738253748191255e-7,-1.5539648128282125e-7,7.997487383448743e-8,-2.258178007946817e-6,-1.4098450116896076e-6,-4.3782831926701765e-7,-2.7381555924279965e-7,-1.5539201684364473e-7,7.998349340020407e-8
580.0,-2.2430881472246256e-6,-1.0169947643134948e-6,-4.317675134757337e-7,-1.6655059127401727e-7,-1.3704047709950374e-7,1.1212749342348616e-7,-2.2431187774255345e-6,-1.017031427062333e-6,-4.3178300591219325e-7,-1.6652978063551867e-7,-1.3702722926118535e-7,1.1213637678500478e-7
586.0,-2.1558854825798335e-6,-6.860176313239208e-7,-4.048875538842367e-7,-7.742786465314566e-8,-1.2313857613577284e-7,1.4192363053666668e-7,-2.1558956701564484e-6,-6.860345307677978e-7,-4.0489511497780143e-7,-7.74053156755681e-8,-1.2312043129079388e-7,1.4192845212315673e-7
592.0,-2.0205575651743858e-6,-4.374411616936413e-7,-3.6487449897038e-7,-7.061375129069347e-9,-1.156977280203364e-7,1.8798365317707066e-7,-2.0205847329367476e-6,-4.3745123003557687e-7,-3.648739560235256e-7,-7.035083730480335e-9,-1.1567323729328621e-7,1.879781100933516e-7
598.0,-1.8868639187985537e-6,-2.998694299094495e-7,-3.1725370881474645e-7,4.5025490180705677e-8,-8.541082792135058e-8,2.835312445270688e-7,-1.8868896330272817e-6,-2.9986434805341176e-7,-3.1724377943375106e-7,4.504909481517036e-8,-8.538820241639654e-8,2.8350783222066706e-7
604.0,-1.8861078387999441e-6,-2.456622837598843e-7,-2.669686200107435e-7,7.936907451266961e-8,8.438750995765076e-8,4.089223456738011e-7,-1.8861095013799066e-6,-2.4563167595430125e-7,-2.6694833645579694e-7,7.938606284131927e-8,8.438507576231666e-8,4.088799715819266e-7
610.0,-2.0395911121795505e-6,2.078658098980668e-8,-2.1923313564542468e-7,9.778231770951607e-8,4.053987602503639e-7,2.776856240060965e-7,-2.0395669670936404e-6,2.079659716705836e-8,-2.192111237385781e-7,9.778934309255038e-8,4.0536676221927834e-7,2.7766128975502095e-7
616.0,-1.8692155947519495e-6,4.794186395429279e-7,-1.7806899190730974e-7,1.0427341550212077e-7,3.938825838822879e-7,-8.140481906337982e-8,-1.8691845749116433e-6,4.794025643477164e-7,-1.7805267026003555e-7,1.0427115910491459e-7,3.938555830867546e-7,-8.140105982794886e-8
622.0,-1.5112469156974838e-6,6.561556176620797e-7,-1.447797827403008e-7,1.0361205369235904e-7,1.83265134356958e-7,-1.8671225952004988e-7,-1.511233818159649e-6,6.561307456537903e-7,-1.447659911252339e-7,1.0360561183016635e-7,1.8325086807607163e-7,-1.8669846479094755e-7
628.0,-1.2577945199154783e-6,6.707034458486306e-7,-1.185129886671632e-7,9.942771121984606e-8,6.447615317206611e-8,-1.517291938313292e-7,-1.257803785791702e-6,6.706827047255045e-7,-1.1850423865892504e-7,9.941974273151146e-8,6.447211364774369e-8,-1.5171716408963874e-7
634.0,-1.0891316378547344e-6,6.588535711671284e-7,-9.775711267145936e-8,9.375525849009136e-8,1.7614546221622617e-8,-1.072256198497712e-7,-1.089141052719966e-6,6.58835452096744e-7,-9.775018193330104e-8,9.374631684458766e-8,1.7614496452203078e-8,-1.072157893694657e-7
640.0,-9.621028198125714e-7,6.470944697412051e-7,-8.117255956285874e-8,8.755149671912932e-8,-1.1097522900627155e-11,-7.567894080295901e-8,-9.62099955748028e-7,6.470777316786827e-7,-8.117039506113503e-8,8.754488173040796e-8,-9.222470648275824e-12,-7.567356318710571e-8
646.0,-8.576913813840292e-7,6.363472095927136e-7,-6.77987519293044e-8,8.125939707781526e-8,-6.577088296211286e-9,-5.485116609804663e-8,-8.576977657463655e-7,6.363337475157537e-7,-6.779687414212306e-8,8.125281065523851e-8,-6.575006590619825e-9,-5.484659074492738e-8
652.0,-7.682722781510165e-7,6.252596563172119e-7,-5.6950015503431926e-8,7.509269117633721e-8,-8.760034342358835e-9,-4.0909839338354456e-8,-7.682810537082597e-7,6.252512845841305e-7,-5.695018818902723e-8,7.508839149013308e-8,-8.75799929422349e-9,-4.090691254803559e-8
658.0,-6.902727903934647e-7,6.132117164270312e-7,-4.813704808093178e-8,6.918010413414777e-8,-9.095470066000644e-9,-3.1312633730351534e-8,-6.902813449656439e-7,6.132027816326805e-7,-4.813740999815595e-8,6.917655299282218e-8,-9.093696765066778e-9,-3.131017079985195e-8
664.0,-6.216272510073395e-7,6.001464214477892e-7,-4.098269172914115e-8,6.359764626040487e-8,-8.627265923877303e-9,-2.4538359078007942e-8,-6.216401057658713e-7,6.001413526040985e-7,-4.098311136993565e-8,6.359452540240937e-8,-8.62537830270319e-9,-2.4535984600680595e-8
670.0,-5.609227116565307e-7,5.862870011696941e-7,-3.518960118853443e-8,5.8391324131434884e-8,-7.823676639873157e-9,-1.9671350037775426e-8,-5.609321892141153e-7,5.862784578627557e-7,-3.5190058033898707e-8,5.838891732404478e-8,-7.821804028250894e-9,-1.9669138330486564e-8
676.0,-5.070389761385741e-7,5.719024272821116e-7,-3.05167906944348e-8,5.358643804243002e-8,-6.913155692345185e-9,-1.6140133274333835e-8,-5.070524925785146e-7,5.719002344169762e-7,-3.0517317870124435e-8,5.3584006652388846e-8,-6.910961712912914e-9,-1.6137831763351016e-8
682.0,-4.590831636619441e-7,5.572944417053805e-7,-2.6766777594389167e-8,4.918908835804814e-8,-6.0130066259489464e-9,-1.357132957124918e-8,-4.590926076846125e-7,5.572846753663557e-7,-2.6767257273020593e-8,4.918740422194517e-8,-6.010778762097697e-9,-1.356900103788069e-8
688.0,-4.1627567384239226e-7,5.426783161510685e-7,-2.37764257171591e-8,4.519530278912498e-8,-5.187093865544057e-9,-1.1711324410246249e-8,-4.1628481680878816e-7,5.426705614963352e-7,-2.377693736098713e-8,4.519462135372554e-8,-5.1847097775082435e-9,-1.1708933537833398e-8
694.0,-3.779626140953951e-7,5.282590393562714e-7,-2.1411474726562572e-8,4.1593864352762466e-8,-4.470304704184969e-9,-1.038125232444287e-8,-3.7797171351091895e-7,5.282500734914723e-7,-2.141180092411694e-8,4.159281539379616e-8,-4.467361377607838e-9,-1.0378491871843961e-8
700.0,-3.4357771028226125e-7,5.141807207564853e-7,-1.9560466846257896e-8,3.836409412372177e-8,-3.880511334486414e-9,-9.44986282003235e-9,-3.4358660627563727e-7,5.141713004034272e-7,-1.956070262565602e-8,3.8363762985880615e-8,-3.87717196032134e-9,-9.446868681084068e-9
706.0,-3.126253091068065e-7,5.005506807265192e-7,-1.8131567802726067e-8,3.548701261735232e-8,-3.4272731319617833e-9,-8.818969993162895e-9,-3.1263913965287264e-7,5.005442656087584e-7,-1.8131850330534472e-8,3.548612762691183e-8,-3.4230441814988986e-9,-8.815590042690066e-9
712.0,-2.8469412995946184e-7,4.874575779467705e-7,-1.7049461398244148e-8,3.293732717679632e-8,-3.112762803070268e-9,-8.412153806869327e-9,-2.8470389901668926e-7,4.874476518948876e-7,-1.7049440999666296e-8,3.293712449852009e-8,-3.107949509299343e-9,-8.408420315342734e-9
718.0,-2.5939377508166216e-7,4.7493901149664454e-7,-1.6250738266165853e-8,3.069468466065928e-8,-2.9370022414099138e-9,-8.168932230656622e-9,-2.594110105766508e-7,4.7493506916794577e-7,-1.6250862075737282e-8,3.069369916329036e-8,-2.9309309275322937e-9,-8.164808192398095e-9
724.0,-2.3642315909455648e-7,4.630488859902471e-7,-1.5684375220814674e-8,2.8734136492403196e-8,-2.895418571569053e-9,-8.04016642153016e-9,-2.3643823542364334e-7,4.6304046720922746e-7,-1.568436568125342e-8,2.8733330758141653e-8,-2.888225843858927e-9,-8.035540337677285e-9
730.0,-2.1548741955257355e-7,4.5179193080002734e-7,-1.5307281575616115e-8,2.703497887779349e-8,-2.9824737790562496e-9,-7.98492891807001e-9,-2.1550425866602416e-7,4.5178263058136794e-7,-1.5307140380216928e-8,2.7034554548888415e-8,-2.9738968180808737e-9,-7.97981753824721e-9
736.0,-1.963406283778113e-7,4.4117470849869277e-7,-1.508384634973936e-8,2.5578084006383504e-8,-3.1905817765576217e-9,-7.968842985484059e-9,-1.9636296666035361e-7,4.4116882946047423e-7,-1.508371618693708e-8,2.5577280227629594e-8,-3.1801878269674653e-9,-7.963272830362107e-9
742.0,-1.7877585705150524e-7,4.3120776638261304e-7,-1.498477715244917e-8,2.4343758120437542e-8,-3.5101366036016658e-9,-7.962809989159325e-9,-1.7879855307965837e-7,4.311977457194653e-7,-1.4984647298197213e-8,2.4342964932506817e-8,-3.4977323360367558e-9,-7.956626815799118e-9
748.0,-1.625943340854974e-7,4.2187132294202455e-7,-1.4985608309814324e-8,2.331556281376379e-8,-3.930488401415744e-9,-7.94153417471577e-9,-1.626213237715529e-7,4.2186179859007444e-7,-1.4985424949069005e-8,2.3314685214783368e-8,-3.915687869647453e-9,-7.934780672747419e-9
754.0,-1.4763420352892354e-7,4.131625360059843e-7,-1.5065947778225563e-8,2.2478147343463206e-8,-4.439518241916573e-9,-7.883683239562344e-9,-1.4766409121890998e-7,4.1314898258109126e-7,-1.506558005775256e-8,2.2477140395401665e-8,-4.421841591489063e-9,-7.87621260723538e-9
760.0,-1.3374529999055086e-7,4.050599955007783e-7,-1.5208320292003917e-8,2.1817567308346497e-8,-5.023766203038349e-9,-7.770648480232012e-9,-1.3377906601531298e-7,4.050443132375382e-7,-1.5207941870321096e-8,2.1816610704593727e-8,-5.0027132322436944e-9,-7.762585152326865e-9
766.0,-1.207954319681903e-7,3.975460003857734e-7,-1.539855709609128e-8,2.1322088805675322e-8,-5.668865332708606e-9,-7.58707525694291e-9,-1.208351667761218e-7,3.9753095882919165e-7,-1.5398024571720896e-8,2.1320886833558886e-8,-5.643670489272872e-9,-7.578498042679054e-9
772.0,-1.0866793260788654e-7,3.9060514893662913e-7,-1.5623794702435134e-8,2.0980739989795438e-8,-6.359082127538329e-9,-7.32033038630675e-9,-1.0871568206467074e-7,3.905911202959787e-7,-1.5623518776361875e-8,2.0979182569774904e-8,-6.3290649522719475e-9,-7.311339747998065e-9
778.0,-9.726019598588209e-8,3.8422079171596126e-7,-1.5874105585567122e-8,2.0783859788764403e-8,-7.078059094389744e-9,-6.960429077551567e-9,-9.731622850290518e-8,3.842067084653751e-7,-1.587386898555915e-8,2.078203861531368e-8,-7.042392055464787e-9,-6.9512033749663035e-9
784.0,-8.647953677609622e-8,3.7837761510672865e-7,-1.614015516793188e-8,2.0723339844153087e-8,-7.80882312145792e-9,-6.5001331206460126e-9,-8.654295847156511e-8,3.783598567710214e-7,-1.613992156979646e-8,2.0721223149569765e-8,-7.76647556843087e-9,-6.490841547210099e-9
790.0,-7.623494511221906e-8,3.7304875490917764e-7,-1.6413546610749564e-8,2.0792226784749345e-8,-8.533854467529522e-9,-5.9346508818336474e-9,-7.631097872367661e-8,3.7303329922664484e-7,-1.6413630684515087e-8,2.0789632926897002e-8,-8.483675157997172e-9,-5.925641314351954e-9
796.0,-6.645246131142812e-8,3.6822210915943285e-7,-1.668732689807939e-8,2.0984229820442123e-8,-9.235474007773802e-9,-5.26178665083421e-9,-6.654294798414218e-8,3.682106369264284e-7,-1.668781184893099e-8,2.0981197484957657e-8,-9.176114257260018e-9,-5.253604939012917e-9
802.0,-5.7061357239263086e-8,3.6388565831657617e-7,-1.6955033999010993e-8,2.1294381546965723e-8,-9.895900143774839e-9,-4.482110371739623e-9,-5.7167827154296806e-8,3.638765115005268e-7,-1.6955934786241338e-8,2.1290788239307666e-8,-9.825924686591955e-9,-4.475326084185052e-9
808.0,-4.799459958348962e-8,3.600216786026067e-7,-1.7210542502255066e-8,2.171840893794297e-8,-1.0497914215701342e-8,-3.598444209274021e-9,-4.8119760218055926e-8,3.6001670041511154e-7,-1.7211948613726863e-8,2.171413374117864e-8,-1.0415504084815437e-8,-3.5939537986300896e-9
814.0,-3.919024749166056e-8,3.5662013289083914e-7,-1.744810997905688e-8,2.2252646392217912e-8,-1.1024505469636736e-8,-2.6162267463547552e-9,-3.93370673339267e-8,3.5661814643331005e-7,-1.745013363559033e-8,2.2247742112016867e-8,-1.0927782178992683e-8,-2.615138960160317e-9
820.0,-3.058842779068982e-8,3.5366492312505216e-7,-1.7661980322714044e-8,2.2894624329694578e-8,-1.1459803517244183e-8,-1.5431062205806255e-9,-3.076133398641929e-8,3.5366893164445464e-7,-1.7664974868318602e-8,2.288883159356531e-8,-1.1346492216135823e-8,-1.546959568291341e-9
826.0,-2.213364069802992e-8,3.511446720949607e-7,-1.7846620181671824e-8,2.364200470950095e-8,-1.178874748930525e-8,-3.8898546605992125e-10,-2.2336581480320977e-8,3.5115820490725257e-7,-1.785105302892458e-8,2.3635270245785856e-8,-1.165644446659095e-8,-3.998224723676969e-10
832.0,-1.3770926443612553e-8,3.490486562895967e-7,-1.7996675971687637e-8,2.4493313421913854e-8,-1.199759159797864e-8,8.340196089307028e-10,-1.4008504574082609e-8,3.4907607002837336e-7,-1.8002949019318713e-8,2.44855260781408e-8,-1.184379951535449e-8,8.136603069127488e-10
838.0,-5.4479968980558626e-9,3.473760429528738e-7,-1.810653866840539e-8,2.54474403327265e-8,-1.2074503064063435e-8,2.1119234361322014e-9,-5.723761752766071e-9,3.4741344015830606e-7,-1.8115157869891853e-8,2.5438629310858125e-8,-1.1896339929663534e-8,2.0788227163664865e-9
844.0,2.8934678653058656e-9,3.4609416701414373e-7,-1.8169821736080395e-8,2.6503918970632866e-8,-1.2008800331919645e-8,3.429311679070679e-9,2.57069729376836e-9,3.4616186135609884e-7,-1.818200750414869e-8,2.6494149009504686e-8,-1.180373950533192e-8,3.3791265324424784e-9
850.0,1.130238089785962e-8,3.4522131642233944e-7,-1.8181385641469204e-8,2.7662700752273394e-8,-1.179254898175941e-8,4.768476458139048e-9,1.0928283731493323e-8,3.453133046118763e-7,-1.819757626447571e-8,2.765218692056658e-8,-1.1557829032743387e-8,4.696379603514533e-9

==> graphics/Results/ThreeDipoles_TimeDelay.csv <==
Spatialshift
-0.037544794512621535
-0.03164039785406982
-3.840969053118818e-5
-3.704898101331913e-5
-1.75826575366007e-5
-8.188192255799688e-6
-4.913440268520806e-6
-2.824275684249734e-6
-5.678846453398652e-7
-2.6129482692867624e-8
-8.035675258758522e-10
-4.782900146047161e-11
-1.4519634790870968e-11
-3.0363261030741186e-12
-1.0442861580956972e-14
-5.851436054348919e-15
-3.694108726051604e-16
-1.954428967334218e-16
-8.625199219816356e-17
-1.044147364171209e-17
-2.1509924780767513e-18
-3.576220419042206e-20
-1.7785306589848733e-20
-4.988772281101568e-21
-4.749942724423606e-21
-1.2340267243206882e-21
-8.357587094893988e-22
-6.622248852775728e-22
-5.592933995342161e-22
-1.0336968203570273e-22
-7.825150048818044e-23
-3.7230646592124094e-23
-2.3064925920894895e-23
-7.643773032185126e-24
-6.883894341323956e-24
-6.105428698535271e-25
-4.052284588150871e-25
-2.569727601830758e-25
-1.9884703909217716e-25
-5.43690090334447e-26
-2.0888708997409686e-26
-1.9458751854736342e-26
-5.608123636136061e-27
-2.4175983587878594e-28
-2.9906478370679066e-29
-1.5533839562146445e-29
-4.897557767146692e-30
-7.500489262759644e-31
-4.3465318466696494e-32
-5.192051746549056e-33
-3.31127948094606e-33
-5.65836547018418e-34
-1.7353437852989427e-34
-1.4465478444476887e-34
-9.030787757095022e-35
-7.520530329884095e-35
-6.586728738297545e-35
-4.0034783286794427e-35
-2.3194165004799218e-35
-1.4843693153334375e-35
-7.676220939748927e-36
-4.8493235477546264e-36
-2.3891168484971585e-36
-2.1577664727565566e-36
-1.0857158632350737e-36
-4.27878716582164e-37
-2.4591167942629567e-37
-7.063019103449262e-38
-2.2561999721993642e-38
-2.2668745756124733e-39
-6.50445717052876e-42
-6.298532988547446e-43
-2.148211887513461e-46
-6.252554005477616e-48
-2.995346047906408e-53
-5.698085257787061e-54
7.588727736960891e-52
8.387079024039524e-52
4.534163345467655e-48
7.786207820494371e-48
7.966391745386213e-46
7.381544007864696e-43
1.942946471574926e-42
8.463847718941049e-39
3.912269517754037e-38
1.9965345898823923e-37
2.0883356915072586e-36
4.9042232109203894e-36
5.134085285222895e-36
5.3514384577660784e-36
8.208386540236365e-36
1.763866233758951e-35
2.2708093623538777e-35
2.9287374455979246e-35
7.031270303994735e-35
1.5017066042128022e-34
5.061473534880445e-34
2.5103302411517592e-33
3.508899252633687e-33
6.532323631617447e-33
7.360590020139174e-32
1.0057302062047096e-30
2.712023939361493e-30
3.236711670936753e-29
4.7907336219767145e-29
8.97422167520006e-28
1.9830192562205096e-27
6.567441157593558e-27
9.446439842792166e-27
1.3277410427357548e-26
1.811060408804224e-26
2.196976491356671e-26
5.190603428602661e-26
5.36475954013062e-26
2.9332950897159376e-25
3.1923425173521515e-25
1.0013293049435557e-24
1.2770407692657735e-24
1.4556372113391664e-24
2.246565244912275e-24
2.999612704801597e-23
1.2544756819503867e-22
2.832122063923737e-22
3.5872739676948276e-22
3.974397638346839e-22
5.07433970554471e-22
9.30947175816025e-22
1.3063351261889657e-21
1.3396917214991806e-21
2.0884005345941245e-21
3.0709988391934397e-21
6.693057440484042e-21
8.506899431281198e-20
7.141719696548524e-19
1.0761422583464643e-17
1.882174842060425e-17
3.629580841861916e-17
4.816339084141216e-17
9.23473614960922e-17
5.5864258975895e-16
1.119339313111451e-15
1.1358613960281099e-12
3.227766145723242e-12
7.62758710428582e-12
1.972270365686298e-11
4.1195675234586976e-11
1.4336091290547302e-10
2.1419778607827478e-10
2.571129449281568e-10
1.3029522393541504e-9
4.715509934957893e-8
3.9459109514771936e-7
1.1227872443578068e-6
9.406317411701406e-6
2.4107838977736152e-5
3.718860445044613e-5
4.117679243569891e-5
0.00027437226672397894
0.010981669476150301
0.02064310004223672
1.5113061548988427
1.987206441474363
3.114609589048401

==> graphics/Results/Yagi_Q.csv <==
f, approx, exact
150.0,36.045066624049035,36.18805635201899
152.5,34.3592728451148,34.51080807096551
155.0,32.7835724505888,32.944076388816995
157.5,31.30953535707499,31.479441272772025
160.0,29.929519040820868,30.109270597683334
162.5,28.636585094801152,28.826637076319106
165.0,27.424425956063228,27.625245426936363
167.5,26.28730049150265,26.499368470881894
170.0,25.219977325523438,25.44379104917202
172.5,24.217684969368197,24.453760814474965
175.0,23.276067945539047,23.524945098317133
177.5,22.391148236047822,22.65339317782927
180.0,21.559291487131823,21.83550337520116
182.5,20.777177507044414,21.067994520093716
185.0,20.041774683701313,20.347881393075244
187.5,19.35031803575538,19.67245384981521
190.0,18.700290699712387,19.039259403726128
192.5,18.089408740535127,18.446089121596795
195.0,17.515609273952126,17.890966765396588
197.5,16.977041992322047,17.372141196690297
200.0,16.472064317190924,16.88808215132134
202.5,15.999240551315737,16.437479595049776
205.0,15.55734559606376,16.019246989913604
207.5,15.145374040326717,15.632528941077725
210.0,14.762555733941378,15.276713860024934
212.5,14.40837935232351,14.951452477074087
215.0,14.082625960714532,14.656683267762986
217.5,13.78541521743278,14.392666122741526
220.0,13.5172676292602,14.160025878862367
222.5,13.279187176010232,13.959807609175124
225.0,13.072769578802827,13.793545770658673
227.5,12.90034229203147,13.663349282404553
230.0,12.765142475281616,13.57200406011185
232.5,12.671537760335553,13.523092901853984
235.0,12.62528963591241,13.521128851679693
237.5,12.633847141857538,13.571690334021238
240.0,12.706632989765493,13.681531021124622
242.5,12.855234830027303,13.8586086860819
245.0,13.093325660469288,14.111925749972034
247.5,13.435989846278657,14.450986407471444
250.0,13.897910005021718,14.884537114581976
252.5,14.489592684869368,15.41807024454017
255.0,15.210598184675343,16.04939901135159
257.5,16.0389596849569,16.76168752395819
260.0,16.917428025399,17.514192958465486
262.5,17.74097649533211,18.233478469990455
265.0,18.356153423289665,18.812158293277946
267.5,18.586710264329877,19.125333392191607
270.0,18.29047019013107,19.069112116445176
272.5,17.42457950051452,18.6067047220132
275.0,16.073639806107852,17.79082506920212
277.5,14.41512299639384,16.74301871350889
280.0,12.647647875465234,15.60552641560025
282.5,10.931121716259888,14.499108909151863
285.0,9.364112453151579,13.505439926104104
287.5,7.991818414159273,12.670523400725495
290.0,6.827512309353533,12.01734064018312
292.5,5.87674987130292,11.55928217505105
295.0,5.1628321173802565,11.311488795781653
297.5,4.755069805507766,11.300720997880058
300.0,4.7885706948845925,11.57586620611484
302.5,5.442724330651521,12.221596216343098
305.0,6.895231362656787,13.376502423505382
307.5,9.339237114974148,15.248809517520039
310.0,13.000970591627318,18.0860139010682
312.5,17.88714073619767,21.937892295049753
315.0,22.921006940178934,25.928214871696863
317.5,25.224259297735383,27.648983113460627
320.0,22.75125394087809,25.373867815871446
322.5,17.516347458970614,20.78983029633536
325.0,12.465069667905595,16.378386293312197
327.5,8.661447047498934,13.040921384546573
330.0,6.007372927305455,10.6973891365528
332.5,4.167395464796089,9.06457114900611
335.0,2.865529956616008,7.90710167283556
337.5,1.9182220292357721,7.065689979410412
340.0,1.2126761754884876,6.437799068778182
342.5,0.6911009968194253,5.957533198497717
345.0,0.38214462765730034,5.581854702759235
347.5,0.4303611103857932,5.282015675213722
350.0,0.6601735589374906,5.038347310168928
352.5,0.8980312365571259,4.837076097756802
355.0,1.114518957942557,4.668348267061345
357.5,1.307030512306575,4.524979499077655
360.0,1.4772552710917173,4.401646373260533
362.5,1.6274517374987718,4.294351480389445
365.0,1.7597300245650085,4.200061073414114
367.5,1.8759579562997302,4.116453472883196
370.0,1.9778041632988568,4.0417400036963995
372.5,2.066796640053035,3.974534586395957
375.0,2.144365389831191,3.913756920997326
377.5,2.2118646447580423,3.8585596097220156
380.0,2.270578863735459,3.808272855829365
382.5,2.321718872263982,3.7623623684322998
385.0,2.3664139000043565,3.720397326785074
387.5,2.405703606160259,3.682026043872206
390.0,2.440532397596892,3.6469575128330574
392.5,2.4717469105419654,3.6149474252052114
395.0,2.5000965896078164,3.5857875680903244
397.5,2.5262368110356888,3.5592977616712527
400.0,2.550733834507046,3.535319701009802
402.5,2.574070897829074,3.5137122246836707
405.0,2.5966548888649,3.4943476548065977
407.5,2.618823173435294,3.477108945183607
410.0,2.640850291466226,3.461887443141285
412.5,2.6629543421866524,3.448581121463139
415.0,2.685302960322584,3.4370931743916997
417.5,2.7080188423233866,3.4273308993091813
420.0,2.731184819748062,3.4192048061759834
422.5,2.7548485010939143,3.412627911971817
425.0,2.7790265176762907,3.407515188690843
427.5,2.8037084167085955,3.4037831418232756
430.0,2.828860247655436,3.4013495024539897
432.5,2.854427887620178,3.4001330205717406
435.0,2.880340148936572,3.4000533503177377
437.5,2.9065117077885527,3.4010310199131952
440.0,2.9328458870869802,3.4029874801507844
442.5,2.959237320167895,3.4058452257251677
445.0,2.98557451456165,3.409527983504139
447.5,3.0117423273023505,3.413960961198615
450.0,3.0376243553942346,3.419071148936936

==> graphics/Results/Yagi_Rad.csv <==
theta, E285, E300, E315
-179.4270422048692, 0.036268936518181666, 0.04113286559820526, 0.02152091337161007
-178.43340840259287, 0.09465099806424329, 0.10782964640518575, 0.05944179232886866
-177.43977460031653, 0.14833448160759488, 0.16934793778868398, 0.09904728384959133
-176.44614079804023, 0.1971751401595037, 0.22589539043583262, 0.1417070253093193
-175.45250699576388, 0.2410955012583069, 0.27781957144544855, 0.18838626627063523
-174.4588731934876, 0.2800854653411374, 0.32560512702572464, 0.23963428327622951
-173.46523939121124, 0.3142021922217057, 0.3698656635403069, 0.29562919967638773
-172.47160558893492, 0.34356907418572136, 0.41132835751470237, 0.3562472076878532
-171.47797178665857, 0.36837379040302665, 0.4508098716968259, 0.4211335526698643
-170.48433798438228, 0.3888654422307292, 0.48918300149463373, 0.4897644793657181
-169.49070418210593, 0.4053507604425581, 0.5273349681357278, 0.5614973739536969
-168.49707037982964, 0.4181893635538797, 0.5661202447776843, 0.6356101390927597
-167.5034365775533, 0.42778803526342, 0.6063127197074174, 0.7113319910888071
-166.50980277527697, 0.4345939845290292, 0.6485631056532439, 0.7878678080554409
-165.51616897300065, 0.43908706346961435, 0.6933671644133181, 0.8644177092038274
-164.52253517072432, 0.44177095974316805, 0.7410484417612748, 0.9401930696595961
-163.528901368448, 0.4431634675527565, 0.7917563949724807, 1.0144297912131666
-162.53526756617168, 0.44378608911314044, 0.84547803651308, 1.0863993735996342
-161.54163376389533, 0.444153428868604, 0.902059370087068, 1.155418145929044
-160.547999961619, 0.4447630937683613, 0.961232297256583, 1.2208549005011367
-159.5543661593427, 0.4460870453660617, 1.0226431251731416, 1.282137101493528
-158.56073235706637, 0.44856546683852605, 1.0858798307400483, 1.338755804079197
-157.56709855479005, 0.45260409885016156, 1.1504963680655313, 1.3902694050923552
-156.57346475251373, 0.4585755853199134, 1.2160332504194067, 1.4363063474966002
-155.5798309502374, 0.4668246692136451, 1.2820342875517123, 1.476566913079594
-154.5861971479611, 0.4776762311637171, 1.3480597314244456, 1.5108242580964304
-153.59256334568477, 0.49144441259019467, 1.4136962494188667, 1.5389248732010525
-152.59892954340845, 0.5084406683771409, 1.4785641812469894, 1.5607886808561622
-151.60529574113212, 0.5289787191675859, 1.5423225055218122, 1.5764090198455385
-150.61166193885578, 0.5533750214397801, 1.6046718849565114, 1.5858528070315585
-149.61802813657945, 0.5819443730838431, 1.665356098786293, 1.5892612103926183
-148.62439433430313, 0.6149913379079697, 1.7241621185102112, 1.5868512131280001
-147.6307605320268, 0.6527990057780358, 1.7809190424092447, 1.5789184929127302
-146.6371267297505, 0.6956169979168131, 1.8354960755647147, 1.5658420763438632
-145.64349292747417, 0.7436505291323963, 1.887799723497248, 1.5480912428648612
-144.64985912519785, 0.7970518598864335, 1.937770356626289, 1.5262351203577906
-143.6562253229215, 0.8559148169746069, 1.9853782969925606, 1.500955293191644
-142.6625915206452, 0.9202724415922847, 2.0306195757590695, 1.4730614622085458
-141.66895771836886, 0.9900973770624514, 2.0735115078759945, 1.4435096476228224
-140.67532391609257, 1.0653043798018251, 2.1140882272620756, 1.4134214655775903
-139.68169011381622, 1.1457542952521358, 2.1523963205786076, 1.384101483320004
-138.6880563115399, 1.2312589190278964, 2.1884906891900524, 1.3570474970675137
-137.69442250926355, 1.321586295421797, 2.2224307566536186, 1.3339460022828498
-136.70078870698725, 1.416466142034567, 2.2542771229132663, 1.3166429797995363
-135.7071549047109, 1.515595204236493, 2.284088746554215, 1.3070801549249813
-134.7135211024346, 1.618642427528977, 2.3119207136528237, 1.307191523323327
-133.71988730015826, 1.7252538912463922, 2.337822626903258, 1.3187657993107895
-132.72625349788197, 1.8350574795811567, 2.3618376230171036, 1.3432956646864327
-131.73261969560562, 1.9476672826169894, 2.3840020011905616, 1.381847208387095
-130.7389858933293, 2.0626877269152923, 2.4043454220159703, 1.4349834067311171
-129.74535209105298, 2.17971743665639, 2.422891615746887, 1.5027600711886115
-128.75171828877666, 2.2983528253397694, 2.4396595222372515, 1.5847885069819776
-127.75808448650034, 2.4181914163767124, 2.454664772785343, 1.6803397155359339
-126.764450684224, 2.5388348895233435, 2.4679214168070525, 1.7884593515522593
-125.77081688194767, 2.6598918494337194, 2.479443793691588, 1.9080696041862446
-124.77718307967136, 2.7809803127774058, 2.489248452022196, 2.038046199338345
-123.78354927739503, 2.901729911309107, 2.4973560240181207, 2.177269028172738
-122.78991547511872, 3.021783809864046, 2.5037929718698413, 2.3246507593242263
-121.79628167284238, 3.140800340316053, 2.508593133832773, 2.479149676317243
-120.80264787056606, 3.2584543549106773, 2.511799010753927, 2.639772532138194
-119.80901406828974, 3.3744383049230353, 2.513462747429722, 2.8055718590719088
-118.81538026601342, 3.4884630531577514, 2.513646777227675, 2.9756407464615102
-117.82174646373709, 3.600258431297986, 2.5124241122577042, 3.1491069443076927
-116.82811266146078, 3.7095735554343463, 2.5098782746763724, 3.325127332490601
-115.83447885918443, 3.816176915192734, 2.5061028771754676, 3.502883264487509
-114.84084505690811, 3.9198562536824317, 2.5012008721562746, 3.681576973116145
-113.8472112546318, 4.020418256965277, 2.495283499388063, 3.8604290442365503
-112.85357745235547, 4.117688072880218, 2.488468970991164, 4.038676870362985
-111.85994365007913, 4.2115086798365295, 2.480880940272942, 4.215573954426871
-110.86630984780282, 4.301740126610213, 2.4726468071721506, 4.390389921934885
-109.87267604552649, 4.388258664254492, 2.4638959177012154, 4.562411103697367
-108.87904224325018, 4.4709557909824005, 2.4547577176658333, 4.730941563033131
-107.88540844097385, 4.549737230323054, 2.4453599219227966, 4.895304456255262
-106.89177463869751, 4.624521862025031, 2.4358267593533207, 5.0548436307797155
-105.8981408364212, 4.695240624115195, 2.4262773504609294, 5.208925380065004
-104.90450703414487, 4.761835403261, 2.4168242689956125, 5.356940288176238
-103.91087323186855, 4.824257929170423, 2.407572331307787, 5.49830510884401
-102.91723942959223, 4.882468687240851, 2.3986176474178817, 5.632464634427032
-101.92360562731591, 4.936435862080412, 2.390046956366037, 5.758893519266457
-100.92997182503957, 4.98613432291755, 2.381937255739563, 5.877098029650566
-99.93633802276324, 5.031544660325051, 2.374355721947907, 5.9866176991243645
-98.94270422048693, 5.072652282154998, 2.3673599045027505, 6.08702687330766
-97.9490704182106, 5.109446575140868, 2.3609981649872003, 6.177936132847894
-96.95543661593429, 5.141920137303251, 2.3553103202719345, 6.258993586742035
-95.96180281365795, 5.170068085116181, 2.3503284404992573, 6.329886031116449
-94.96816901138162, 5.193887438369038, 2.34607774592712, 6.390339970747213
-93.97453520910531, 5.213376584800936, 2.3425775432664873, 6.440122502220363
-92.98090140682898, 5.228534825893964, 2.3398421418343633, 6.4790420587514665
-91.98726760455267, 5.239362004680527, 2.337881692675515, 6.506949017379949
-90.99363380227634, 5.245858216038919, 2.336702899593775, 6.523736169597275
-90.0, 5.248023599699245, 2.336309559442629, 6.52933905652523
-89.00636619772368, 5.245858216038643, 2.3367028995937713, 6.523736169597679
-88.01273239544736, 5.2393620046799665, 2.3378816926755164, 6.506949017380721
-87.01909859317104, 5.22853482589311, 2.339842141834367, 6.479042058752643
-86.02546479089472, 5.2133765847998195, 2.3425775432665077, 6.440122502221934
-85.03183098861838, 5.193887438367654, 2.3460777459271434, 6.390339970749148
-84.03819718634206, 5.17006808511454, 2.3503284404992915, 6.329886031118788
-83.04456338406574, 5.141920137301334, 2.355310320271986, 6.258993586744757
-82.0509295817894, 5.1094465751387075, 2.360998164987277, 6.1779361328509985
-81.05729577951308, 5.072652282152595, 2.367359904502858, 6.0870268733111015
-80.06366197723676, 5.031544660322414, 2.3743557219480476, 5.986617699128157
-79.07002817496044, 4.986134322914692, 2.381937255739739, 5.877098029654751
-78.0763943726841, 4.93643586207735, 2.390046956366287, 5.758893519270969
-77.08276057040779, 4.8824686872375755, 2.3986176474182117, 5.63246463443187
-76.08912676813146, 4.824257929166964, 2.4075723313081916, 5.498305108849199
-75.09549296585514, 4.76183540325735, 2.416824268996107, 5.356940288181768
-74.10185916357882, 4.695240624111381, 2.4262773504615507, 5.208925380070837
-73.1082253613025, 4.624521862021065, 2.4358267593540806, 5.0548436307858955
-72.11459155902617, 4.549737230318931, 2.445359921923706, 4.895304456261707
-71.12095775674985, 4.470955790978136, 2.4547577176669257, 4.730941563039901
-70.12732395447352, 4.3882586642501185, 2.4638959177025086, 4.5624111037044335
-69.1336901521972, 4.301740126605724, 2.472646807173679, 4.39038992194225
-68.14005634992087, 4.2115086798319235, 2.48088094027471, 4.215573954434549
-67.14642254764455, 4.117688072875504, 2.4884689709932113, 4.038676870370944
-66.15278874536823, 4.020418256960465, 2.4952834993904225, 3.8604290442448184
-65.15915494309189, 3.9198562536775325, 2.501200872158954, 3.6815769731247343
-64.16552114081557, 3.8161769151877314, 2.5061028771785274, 3.5028832644963916
-63.17188733853925, 3.7095735554292637, 2.509878274679822, 3.3251273324998207
-62.17825353626293, 3.6002584312928145, 2.512424112261581, 3.149106944317268
-61.1846197339866, 3.4884630531524827, 2.513646777232008, 2.9756407464714583
-60.19098593171027, 3.3744383049176716, 2.513462747434545, 2.805571859082256
-59.19735212943395, 3.258454354905212, 2.5117990107592623, 2.639772532148979
-58.20371832715763, 3.1408003403104847, 2.508593133838648, 2.4791496763285035
-57.21008452488131, 3.02178380985836, 2.503792971876278, 2.324650759335992
-56.216450722604975, 2.901729911303292, 2.497356024025156, 2.1772690281850697
-55.222816920328654, 2.780980312771474, 2.4892484520298392, 2.0380461993513093
-54.22918311805233, 2.659891849427629, 2.4794437936998737, 1.908069604199881
-53.235549315776005, 2.538834889517098, 2.46792141681599, 1.7884593515666243
-52.241915513499684, 2.4181914163703038, 2.4546647727949575, 1.6803397155510749
-51.24828171122336, 2.2983528253331884, 2.4396595222475446, 1.5847885069979226
-50.25464790894703, 2.1797174366496126, 2.4228916157578717, 1.5027600712053724
-49.26101410667071, 2.0626877269083246, 2.404345422027646, 1.4349834067486567
-48.267380304394386, 1.9476672826098214, 2.384002001202941, 1.3818472084053675
-47.273746502118065, 1.835057479573778, 2.361837623030171, 1.3432956647053336
-46.280112699841744, 1.7252538912388053, 2.3378226269169997, 1.3187657993302184
-45.28647889756541, 1.618642427521195, 2.3119207136672357, 1.3071915233431504
-44.29284509528909, 1.5155952042285163, 2.2840887465692687, 1.307080154945079
-43.29921129301277, 1.416466142026395, 2.2542771229289387, 1.316642979819786
-42.30557749073644, 1.3215862954134698, 2.2224307566698625, 1.3339460023031604
-41.31194368846012, 1.2312589190194123, 2.1884906892068305, 1.3570474970878013
-40.3183098861838, 1.1457542952435353, 2.1523963205958836, 1.3841014833402128
-39.32467608390747, 1.0653043797931219, 2.114088227279772, 1.4134214655976893
-38.33104228163115, 0.9900973770536676, 2.073511507894067, 1.4435096476427693
-37.33740847935482, 0.9202724415834405, 2.030619575777437, 1.4730614622283165
-36.3437746770785, 0.8559148169657329, 1.9853782970111449, 1.5009552932112085
-35.35014087480217, 0.7970518598775264, 1.9377703566450044, 1.5262351203771287
-34.35650707252585, 0.7436505291234462, 1.8877997235160011, 1.5480912428839437
-33.36287327024952, 0.695616997907793, 1.8354960755834044, 1.5658420763626553
-32.3692394679732, 0.6527990057688937, 1.7809190424277528, 1.5789184929312001
-31.375605665696877, 0.6149913378986196, 1.7241621185284268, 1.586851213146106
-30.381971863420553, 0.5819443730741921, 1.665356098804095, 1.5892612104103117
-29.38833806114423, 0.553375021429691, 1.6046718849737587, 1.585852807048793
-28.3947042588679, 0.5289787191569074, 1.5423225055383698, 1.576409019862257
-27.401070456591576, 0.508440668365713, 1.4785641812627097, 1.560788680872313
-26.407436654315255, 0.4914444125778551, 1.4136962494336014, 1.5389248732165604
-25.41380285203893, 0.47767623115031754, 1.348059731438039, 1.510824258111243
-24.420169049762602, 0.4668246691990658, 1.2820342875640125, 1.476566913093647
-23.426535247486285, 0.4585755853040737, 1.2160332504302602, 1.4363063475098197
-22.432901445209957, 0.4526040988330249, 1.1504963680747848, 1.390269405104685
-21.439267642933633, 0.448565466820117, 1.0858798307475659, 1.338755804090578
-20.445633840657308, 0.4460870453464482, 1.0226431251787982, 1.2821371015038938
-19.452000038380984, 0.4447630937476773, 0.9612322972602759, 1.2208549005104359
-18.45836623610466, 0.44415342884702774, 0.9020593700887244, 1.155418145937224
-17.46473243382834, 0.4437860890908762, 0.8454780365126728, 1.0863993736066502
-16.47109863155201, 0.4431634675300394, 0.7917563949700213, 1.0144297912189812
-15.477464829275688, 0.44177095972025554, 0.7410484417568408, 0.9401930696641845
-14.483831026999365, 0.43908706344676257, 0.6933671644070486, 0.8644177092071744
-13.49019722472304, 0.4345939845064994, 0.6485631056453443, 0.7878678080575381
-12.496563422446714, 0.4277880352414664, 0.6063127196981549, 0.7113319910896685
-11.50292962017039, 0.41818936353274455, 0.5661202447673788, 0.6356101390924166
-10.509295817894065, 0.4053507604224728, 0.5273349681247363, 0.5614973739522029
-9.51566201561774, 0.3888654422119046, 0.4891830014833378, 0.489764479363153
-8.522028213341418, 0.3683737903856563, 0.4508098716855979, 0.421133552666339
-7.528394411065092, 0.34356907416997623, 0.41132835750390506, 0.3562472076835216
-6.534760608788768, 0.3142021922077413, 0.36986566353026845, 0.29562919967145135
-5.541126806512444, 0.2800854653290836, 0.3256051270167343, 0.23963428327094616
-4.54749300423612, 0.24109550124827162, 0.2778195714377478, 0.18838626626532123
-3.553859201959796, 0.19717514015157223, 0.22589539042961626, 0.14170702530435342
-2.560225399683472, 0.14833448160183035, 0.1693479377841009, 0.09904728384539511
-1.5665915974071476, 0.09465099806068572, 0.1078296464023426, 0.05944179232587272
-0.5729577951308232, 0.0362689365168501, 0.04113286559717179, 0.021520913370204096
0.5729577951308232, 0.0366218556070784, 0.04230472683041477, 0.022321378519348078
1.5665915974071476, 0.10433325422351108, 0.12021869405714204, 0.062489237017663395
2.560225399683472, 0.1758811765875024, 0.203090432350699, 0.10647376134723607
3.553859201959796, 0.25087568245194614, 0.2905934730015443, 0.1557347890281636
4.54749300423612, 0.328880572994546, 0.38229324479444576, 0.2113733509502787
5.541126806512444, 0.40942008016024045, 0.4776564204655618, 0.2741087954851769
6.534760608788768, 0.4919868267979936, 0.5760613033098632, 0.34430236492496114
7.528394411065092, 0.576050833223178, 0.6768088800642736, 0.4220009266364113
8.522028213341418, 0.6610695600603267, 0.7791345243581491, 0.5069835464381205
9.51566201561774, 0.7464989899814665, 0.8822203747547837, 0.5988029582775733
10.509295817894065, 0.8318057519098325, 0.9852084271531303, 0.6968199181086495
11.50292962017039, 0.9164802880820857, 1.0872143929605664, 0.8002311632647658
12.496563422446714, 1.0000510555833413, 1.1873423878937044, 0.9080925306622262
13.49019722472304, 1.0820997358891224, 1.28470053491592, 1.0193387587595775
14.483831026999365, 1.1622773930526864, 1.3784175910920713, 1.132801184772714
15.477464829275688, 1.240321465936869, 1.4676607438014873, 1.2472242037033756
16.47109863155201, 1.316073392669906, 1.5516547678666215, 1.3612810665781063
17.46473243382834, 1.3894965349548911, 1.6297027916632656, 1.4735893781642508
18.45836623610466, 1.4606938843288113, 1.7012089850270196, 1.5827265009084184
19.452000038380984, 1.5299247831338332, 1.7657035487239778, 1.687244968227435
20.445633840657308, 1.5976195795611876, 1.8228704413846715, 1.7856879444593725
21.439267642933633, 1.6643907757610752, 1.8725783000129148, 1.8766047320302992
22.432901445209957, 1.7310388665555585, 1.9149149495186566, 1.9585663134725253
23.426535247486285, 1.7985507893483663, 1.9502256795053834, 2.030180924868544
24.420169049762602, 1.8680888423641449, 1.9791549736289904, 2.0901096894409616
25.41380285203893, 1.9409682361622589, 2.0026904366044245, 2.1370824007116647
26.407436654315255, 2.0186222652322168, 2.0222060618195723, 2.169913644947923
27.401070456591576, 2.1025554751121556, 2.0394995204553723, 2.187519612632344
28.3947042588679, 2.194287032713675, 2.0568148086058984, 2.1889362042073826
29.38833806114423, 2.2952884362340256, 2.076837822486891, 2.1733394502712553
30.381971863420553, 2.4069212039149295, 2.1026496076770487, 2.1400699571469364
31.375605665696877, 2.5303807310162765, 2.1376226746352236, 2.088664272743688
32.3692394679732, 2.6666518065565636, 2.1852530372682684, 2.018898162796508
33.36287327024952, 2.8164794454960673, 2.248936224919781, 1.9308506214562595
34.35650707252585, 2.9803562215478183, 2.331716532697812, 1.8250046989434066
35.35014087480217, 3.158524869068361, 2.436056132902728, 1.7024154255967996
36.3437746770785, 3.3509931460566027, 2.56367297780215, 1.5650035993493312
37.33740847935482, 3.5575570969136905, 2.71547874700329, 1.416091693762043
38.33104228163115, 3.7778288731469454, 2.891617915806794, 1.2614082086078309
39.32467608390747, 4.011265893289555, 3.0915817957387954, 1.110947733334624
40.3183098861838, 4.257199020569564, 3.3143590223325505, 0.9820025795702411
41.31194368846012, 4.5148583387457855, 3.5585875769906905, 0.9018370319059551
42.30557749073644, 4.783395852649245, 3.8226859576309082, 0.9024195078036192
43.29921129301277, 5.061904971884267, 4.1049544022215585, 1.00078245695206
44.29284509528909, 5.349436963768315, 4.4036464924802186, 1.1871345136375577
45.28647889756541, 5.6450147277688245, 4.71701621558743, 1.4392935274778675
46.280112699841744, 5.9476442987206335, 5.043346854426417, 1.7382436899598068
47.273746502118065, 6.25632447394162, 5.380967495356317, 2.0713779852808685
48.267380304394386, 6.570054912741844, 5.728261665997912, 2.430703368777498
49.26101410667071, 6.8878429973515995, 6.083671297554846, 2.8109330400914163
50.25464790894703, 7.208709684710778, 6.4456981171861685, 3.2083023583520287
51.24828171122336, 7.531694525389799, 6.812903774211519, 3.6199125644427235
52.241915513499684, 7.855859981722097, 7.183909455864969, 4.043372527512455
53.235549315776005, 8.180295142338192, 7.557395393890884, 4.476600378966691
54.22918311805233, 8.504118903864288, 7.9321004450291115, 4.917711404053491
55.222816920328654, 8.826482671279765, 8.306821800908118, 5.364953585081472
56.216450722604975, 9.146572614923944, 8.68041481337176, 5.816670214846478
57.21008452488131, 9.46361151311289, 9.051792887622682, 6.271278295702613
58.20371832715763, 9.776860203662324, 9.419927383286385, 6.7272563403916354
59.19735212943395, 10.085618664404233, 9.783847463399301, 7.183137849318887
60.19098593171027, 10.389226741309432, 10.142639837712212, 7.6375082261801825
61.1846197339866, 10.687064542527567, 10.495448356142393, 8.089003751684828
62.17825353626293, 10.978552517101548, 10.841473418681046, 8.53631174488821
63.17188733853925, 11.263151237989607, 11.179971178419294, 8.97817135339652
64.16552114081557, 11.540360910096854, 11.5102525239818, 9.413374609689319
65.15915494309189, 11.809720625116146, 11.831681836253738, 9.840767517313347
66.15278874536823, 12.070807385984264, 12.143675521742683, 10.25925101444976
67.14642254764455, 12.323234924597394, 12.445700331227377, 10.667781719125962
68.14005634992087, 12.566652337050414, 12.737271477560164, 11.065372399670029
69.1336901521972, 12.800742561041147, 13.017950570691966, 11.451092141765686
70.12732395447352, 13.025220720205185, 13.287343391269943, 11.824066203370025
71.12095775674985, 13.239832360020683, 13.545097526616551, 12.183475563171102
72.11459155902617, 13.44435159956114, 13.790899894628307, 12.528556178756238
73.1082253613025, 13.638579222793373, 14.024474182224322, 12.858597978266577
74.10185916357882, 13.822340732344333, 14.245578225513292, 13.172943614744947
75.09549296585514, 13.995484387719022, 14.454001358910896, 13.470987016138725
76.08912676813146, 14.157879248870913, 14.649561760099257, 13.752171766349345
77.08276057040779, 14.309413244833078, 14.832103817042006, 14.015989354094215
78.0763943726841, 14.449991285842888, 15.001495542313018, 14.261977326853062
79.07002817496044, 14.579533436056549, 15.157626058813012, 14.489717386972156
80.06366197723676, 14.697973162583308, 15.300403179588905, 14.698833466207432
81.05729577951308, 14.805255675185778, 15.429751102972618, 14.888989813710552
82.0509295817894, 14.901336369619147, 15.545608242657316, 15.059889130772035
83.04456338406574, 14.986179386227962, 15.64792521066022, 15.211270783607938
84.03819718634206, 15.059756294100508, 15.736662969406288, 15.342909123165203
85.03183098861838, 15.122044909804572, 15.811791167428535, 15.454611938376049
86.02546479089472, 15.17302825850126, 15.8732866714336, 15.546219066556743
87.01909859317104, 15.212693684059792, 15.921132305735947, 15.617601181753944
88.01273239544736, 15.241032113670496, 15.955315808332042, 15.668658778826828
89.00636619772368, 15.258037481380677, 15.97582901116733, 15.699321367939886
90.0, 15.263706313944105, 15.982667250448355, 15.709546890951358
90.99363380227634, 15.258037481380173, 15.975829011166889, 15.699321367939442
91.98726760455267, 15.241032113669506, 15.95531580833111, 15.668658778825879
92.98090140682898, 15.212693684058298, 15.921132305734615, 15.617601181752516
93.97453520910531, 15.173028258499272, 15.873286671431828, 15.546219066554862
94.96816901138162, 15.122044909802039, 15.811791167426323, 15.454611938373697
95.96180281365795, 15.059756294097491, 15.736662969403621, 15.342909123162357
96.95543661593429, 14.986179386224428, 15.64792521065717, 15.211270783604666
97.9490704182106, 14.9013363696151, 15.545608242653843, 15.059889130768317
98.94270422048693, 14.805255675181241, 15.429751102968716, 14.888989813706436
99.93633802276324, 14.697973162578252, 15.300403179584569, 14.698833466202968
100.92997182503957, 14.579533436051005, 15.157626058808278, 14.489717386967268
101.92360562731591, 14.449991285836845, 15.001495542307907, 14.261977326847813
102.91723942959223, 14.30941324482658, 14.832103817036487, 14.015989354088592
103.91087323186855, 14.157879248863848, 14.649561760093329, 13.752171766343405
104.90450703414487, 13.995484387711503, 14.454001358904582, 13.470987016132495
105.8981408364212, 13.822340732336297, 14.245578225506563, 13.17294361473843
106.89177463869751, 13.63857922278484, 14.024474182217268, 12.85859797825976
107.88540844097385, 13.444351599552085, 13.790899894620878, 12.528556178749204
108.87904224325018, 13.239832360011135, 13.545097526608753, 12.183475563163833
109.87267604552649, 13.025220720195104, 13.287343391261759, 11.82406620336255
110.86630984780282, 12.800742561030525, 13.017950570683414, 11.451092141758037
111.85994365007913, 12.56665233703921, 12.737271477551246, 11.065372399662195
112.85357745235547, 12.323234924585664, 12.445700331218067, 10.667781719118032
113.8472112546318, 12.07080738597194, 12.143675521733003, 10.259251014441666
114.84084505690811, 11.809720625103271, 11.831681836243671, 9.84076751730518
115.83447885918443, 11.540360910083354, 11.510252523971317, 9.413374609681064
116.82811266146078, 11.263151237975457, 11.179971178408385, 8.978171353388182
117.82174646373709, 10.978552517086714, 10.841473418669722, 8.536311744879814
118.81538026601342, 10.687064542512042, 10.495448356130607, 8.089003751676385
119.80901406828974, 10.389226741293232, 10.142639837699958, 7.637508226171678
120.80264787056606, 10.08561866438727, 9.78384746338656, 7.183137849310329
121.79628167284238, 9.776860203644604, 9.419927383273127, 6.727256340382992
122.78991547511872, 9.463611513094346, 9.051792887608883, 6.271278295693855
123.78354927739503, 9.146572614904587, 8.680414813357398, 5.816670214837621
124.77718307967136, 8.826482671259535, 8.30682180089314, 5.3649535850724375
125.77081688194767, 8.504118903843155, 7.9321004450135115, 4.917711404044258
126.764450684224, 8.180295142316158, 7.557395393874629, 4.476600378957194
127.75808448650034, 7.855859981699113, 7.183909455847986, 4.043372527502595
128.75171828877666, 7.531694525365853, 6.812903774193802, 3.6199125644323775
129.74535209105298, 7.208709684685859, 6.445698117167695, 3.20830235834106
130.7389858933293, 6.887842997325707, 6.083671297535584, 2.810933040079628
131.73261969560562, 6.570054912714986, 5.728261665977828, 2.4307033687646453
132.72625349788197, 6.256324473913809, 5.380967495335409, 2.0713779852666256
133.71988730015826, 5.947644298691898, 5.043346854404679, 1.738243689943764
134.7135211024346, 5.645014727739174, 4.717016215564888, 1.4392935274595302
135.7071549047109, 5.349436963737837, 4.403646492456903, 1.187134513616523
136.70078870698725, 5.061904971853072, 4.104954402197524, 1.0007824569284713
137.69442250926355, 4.783395852617405, 3.822685957606254, 0.9024195077789662
138.6880563115399, 4.514858338713463, 3.5585875769655573, 0.9018370318828205
139.68169011381622, 4.257199020536895, 3.3143590223071455, 0.9820025795504551
140.67532391609257, 4.011265893256744, 3.0915817957133727, 1.1109477333184958
141.66895771836886, 3.777828873114255, 2.891617915781657, 1.2614082085949025
142.6625915206452, 3.5575570968813506, 2.715478746978812, 1.4160916937517611
143.6562253229215, 3.350993146024933, 2.5636729777787384, 1.565003599341213
144.64985912519785, 3.1585248690376875, 2.4360561328808377, 1.7024154255905124
145.64349292747417, 2.980356221518496, 2.3317165326778744, 1.8250046989387032
146.6371267297505, 2.81647944546845, 2.248936224902162, 1.930850621452977
147.6307605320268, 2.66665180653102, 2.185253037253318, 2.018898162794527
148.62439433430313, 2.5303807309931496, 2.137622674623146, 2.0886642727429283
149.61802813657945, 2.406921203894563, 2.1026496076679635, 2.1400699571473356
150.61166193885578, 2.2952884362166612, 2.076837822480811, 2.173339450272779
151.60529574113212, 2.194287032699524, 2.0568148086027658, 2.188936204210001
152.59892954340845, 2.1025554751013606, 2.0394995204550668, 2.1875196126360223
153.59256334568477, 2.018622265224852, 2.0222060618219238, 2.1699136449526435
154.5861971479611, 1.9409682361582972, 2.0026904366092326, 2.137082400717402
155.5798309502374, 1.868088842363507, 1.9791549736360505, 2.090109689447696
156.57346475251373, 1.798550789350896, 1.9502256795144697, 2.0301809248762392
157.56709855479005, 1.7310388665610545, 1.9149149495295372, 1.9585663134811475
158.56073235706637, 1.6643907757692895, 1.8725783000253475, 1.8766047320398087
159.5543661593427, 1.5976195795718335, 1.822870441398453, 1.7856879444697251
160.547999961619, 1.5299247831466123, 1.7657035487388697, 1.6872449682385726
161.54163376389533, 1.460693884343405, 1.701208985042806, 1.5827265009202751
162.53526756617168, 1.3894965349709691, 1.629702791679727, 1.4735893781767484
163.528901368448, 1.3160733926871468, 1.5516547678835528, 1.36128106659116
164.52253517072432, 1.240321465954943, 1.467660743818679, 1.2472242037168932
165.51616897300065, 1.162277393071288, 1.37841759110932, 1.1328011847865884
166.50980277527697, 1.0820997359079367, 1.2847005349330265, 1.0193387587736906
167.5034365775533, 1.0000510556020756, 1.1873423879104725, 0.9080925306764448
168.49707037982964, 0.9164802881004598, 1.0872143929768192, 0.8002311632789475
169.49070418210593, 0.8318057519275855, 0.9852084271686845, 0.6968199181226344
170.48433798438228, 0.7464989899983488, 0.8822203747694675, 0.598802958291181
171.47797178665857, 0.661069560076111, 0.7791345243718006, 0.5069835464511628
172.47160558893492, 0.5760508332376539, 0.6768088800767397, 0.42200092664867767
173.46523939121124, 0.49198682681097133, 0.5760613033210031, 0.34430236493622235
174.4588731934876, 0.4094200801715492, 0.4776564204752449, 0.2741087954951903
175.45250699576388, 0.32888057300404194, 0.3822932448025617, 0.21137335095879983
176.44614079804023, 0.25087568245950437, 0.290593473007995, 0.15573478903495921
177.43977460031653, 0.17588117659301822, 0.20309043235540628, 0.10647376135210908
178.43340840259287, 0.10433325422690441, 0.12021869406004877, 0.0624892370204931
179.4270422048692, 0.03662185560828974, 0.04230472683148462, 0.022321378520128065

==> graphics/Results/Yagi_Z.csv <==
f, real, imag
150.0,9.243758676502495,-438.6576052056022
152.5,9.607572857510227,-427.7000572520146
155.0,9.980281822885608,-417.0188464322433
157.5,10.361882214088814,-406.60006189820405
160.0,10.752347039410381,-396.4306446316064
162.5,11.151623352146844,-386.49831956574906
165.0,11.559629803803926,-376.79153351821617
167.5,11.976254046235823,-367.2993983042547
170.0,12.401349947847164,-358.0116384709048
172.5,12.834734573515684,-348.918543153654
175.0,13.276184868221254,-340.01092160493056
177.5,13.725433963190804,-331.28006198493927
180.0,14.182167006669294,-322.7176930328038
182.5,14.646016396106422,-314.31594825624927
185.0,15.11655626231479,-306.06733228348713
187.5,15.59329602580605,-297.96468901698256
190.0,16.075672808238913,-290.00117120675895
192.5,16.56304244546916,-282.1702110228575
195.0,17.05466880138469,-274.4654911441314
197.5,17.549711038628303,-266.8809157921902
200.0,18.047208450063128,-259.4105810122317
202.5,18.546062412152743,-252.04874333048778
205.0,19.045014980859094,-244.7897856854848
207.5,19.542623630698294,-237.6281792185309
210.0,20.037231652220754,-230.5584390965556
212.5,20.52693379794011,-223.5750719948961
215.0,21.009536944405465,-216.67251215557914
217.5,21.482515884745705,-209.8450420090927
220.0,21.94296498244718,-203.08669215791173
222.5,22.387547458046736,-196.39111401453528
225.0,22.812445784408947,-189.75141652808335
227.5,23.213319382023688,-183.15995622277987
230.0,23.585280052794936,-176.60806730188017
232.5,23.922902105537432,-170.08571613303596
235.0,24.220293922425935,-163.58106268222213
237.5,24.471272094887546,-157.0799117499801
240.0,24.669699694168877,-150.56504170630348
242.5,24.810077962232064,-144.015412291781
245.0,24.888515573358347,-137.4052833856199
247.5,24.90423772352519,-130.7033348523002
250.0,24.86182634330709,-123.8719791977508
252.5,24.774374295926727,-116.86722031136489
255.0,24.6676359603583,-109.6396394261372
257.5,24.58497686964442,-102.13735324767963
260.0,24.592361201395338,-94.31197403479534
262.5,24.781717501045296,-86.1284506703269
265.0,25.269961682145535,-77.57878296944281
267.5,26.190355458011705,-68.69762918322475
270.0,27.673858746810954,-59.57499845992904
272.5,29.82169285222008,-50.35899989646802
275.0,32.67587071667293,-41.242563061315884
277.5,36.19867447897441,-32.4337965641852
280.0,40.270617798771255,-24.11805417939336
282.5,44.7084176021429,-16.424940667518534
285.0,49.29491235005045,-9.410848128233058
287.5,53.808543924678645,-3.0589497790964657
290.0,58.043104620448894,2.7096713487452493
292.5,61.81524693799459,8.023221658502221
295.0,64.96291768719027,13.052561652321106
297.5,67.34051831995676,18.015401844666673
300.0,68.81744091112711,23.19393598337551
302.5,69.28833974504026,28.96825960379891
305.0,68.70935626071713,35.868131975469694
307.5,67.18899347442074,44.64153442605651
310.0,65.19030200741895,56.315145900723415
312.5,63.93281960205424,72.13750833071587
315.0,66.01865348597046,93.07277993684298
317.5,75.76734332173679,118.22555354470538
320.0,97.35510968229563,142.34845177664664
322.5,129.3936666832897,156.37198976899194
325.0,162.56457156595891,155.13639765510914
327.5,187.60769891883237,142.84245101849177
330.0,202.351642981444,127.25544952590799
332.5,209.37721156192984,113.30579854205415
335.0,211.84904154080164,102.61514402598594
337.5,211.98422727185707,95.16096757946096
340.0,211.07491710762508,90.41897112538797
342.5,209.82242351031957,87.82603271554329
345.0,208.597345547673,86.91176713226135
347.5,207.5933396419085,87.31232505357333
350.0,206.91040126940658,88.75227285236957
352.5,206.59877678505782,91.022789906812
355.0,206.68204723682388,93.96361464741187
357.5,207.16932397616574,97.44963077957493
360.0,208.06172248632188,101.38130584615577
362.5,209.35580449789512,105.67799797604391
365.0,211.04541679782676,110.27331689033191
367.5,213.12270493644345,115.11192898062494
370.0,215.57873138168014,120.14735744680351
372.5,218.40392901298142,125.34044677200683
375.0,221.58850174734508,130.65825064351023
377.5,225.12281289449845,136.07317446058562
380.0,228.99776311354267,141.56226200381363
382.5,233.20514360487098,147.10656113646309
385.0,237.73794810553224,152.69053549271052
387.5,242.59063237072385,158.30150911783278
390.0,247.75931698699182,163.92914142835244
392.5,253.2419355713339,169.5649336978188
395.0,259.03833443569005,175.2017683668014
397.5,265.15033158978906,180.83348092430333
400.0,271.5817430340169,186.4544622335997
402.5,278.33838328834594,192.0592876183604
405.0,285.42804556555456,197.64236801192882
407.5,292.8604652989469,203.19761798191377
410.0,300.64726907591387,208.7181353686036
412.5,308.80190951844787,214.19588749428667
415.0,317.33958529006367,219.62139931425085
417.5,326.2771441915717,224.98343943152864
420.0,335.6329661891377,230.26870054760514
422.5,345.42682218183404,235.4614716740697
425.0,355.6797033164964,240.54330030379964
427.5,366.41361471079546,245.4926437546583
430.0,377.65132652730773,250.28451010361383
432.5,389.4160745004113,254.89009055574851
435.0,401.7312012619056,259.27638680147123
437.5,414.6197292229457,263.4058389312617
440.0,428.10385541282733,267.2359618628384
442.5,442.20435866006153,270.7190009900637
445.0,456.9399099623504,273.80162092083816
447.5,472.326277970622,276.4246446974743
450.0,488.37542342190966,278.5228647338777

==> graphics/Results/Yagi_dRad.csv <==
theta, dE300_FD, dE300_WS, dE315_FD, dE315_WS
-179.4270422048692, 2.2068941032991949e-10,2.2061436069662753e-10, 4.515339930964031e-10,4.5339759185784835e-10
-178.43340840259287, 5.571259987954956e-10,5.556851030298866e-10, 1.204701186616545e-9,1.2040604959096945e-9
-177.43977460031653, 8.380595873457186e-10,8.36507533234166e-10, 1.935246710379457e-9,1.9342936477419296e-9
-176.44614079804023, 1.059683320571206e-9,1.058136090164249e-9, 2.6353106897488486e-9,2.6335809057119797e-9
-175.45250699576388, 1.2193071937389127e-9,1.2181808162002358e-9, 3.2969259489856694e-9,3.2950560206968596e-9
-174.4588731934876, 1.3155587383053676e-9,1.3149247415645419e-9, 3.91209464065668e-9,3.909745748758447e-9
-173.46523939121124, 1.3487517548358789e-9,1.3486678774347855e-9, 4.4728741412715324e-9,4.469711257317655e-9
-172.47160558893492, 1.321608676697668e-9,1.3221272873797317e-9, 4.971470942008954e-9,4.967215692217743e-9
-171.47797178665857, 1.240803358998694e-9,1.2419832822172579e-9, 5.4003374378690816e-9,5.394815134451776e-9
-170.48433798438228, 1.1204903141303918e-9,1.1224032970049843e-9, 5.752271217483415e-9,5.745446599950259e-9
-169.49070418210593, 9.90333502257441e-10,9.930266577470533e-10, 6.020514822259989e-9,6.012512048268447e-9
-168.49707037982964, 9.091794014457874e-10,9.124787837743118e-10, 6.198852882706318e-9,6.1899580540354695e-9
-167.5034365775533, 9.610427370915298e-10,9.64287970068027e-10, 6.2817065263294976e-9,6.2723513967389176e-9
-166.50980277527697, 1.1895145483765188e-9,1.1920376851166735e-9, 6.26422067999552e-9,6.2549514879314835e-9
-165.51616897300065, 1.5648930701446793e-9,1.566562766965919e-9, 6.142350609094227e-9,6.1337815438005935e-9
-164.52253517072432, 2.0422244150680773e-9,2.0431587128663583e-9, 5.912943583584237e-9,5.905702339105264e-9
-163.528901368448, 2.5912071698985275e-9,2.5915269877711028e-9, 5.573828609019928e-9,5.568496788437645e-9
-162.53526756617168, 3.1929344949797696e-9,3.1927202098191663e-9, 5.123928601999227e-9,5.120984745105996e-9
-161.54163376389533, 3.834141877484886e-9,3.8334442890834415e-9, 4.563448930942495e-9,4.563218498599312e-9
-160.547999961619, 4.504184225032357e-9,4.5030406872676344e-9, 3.894294604618579e-9,3.89690824426251e-9
-159.5543661593427, 5.193666033785211e-9,5.1921136074324255e-9, 3.1212472449919898e-9,3.1266040613957894e-9
-158.56073235706637, 5.893831343023032e-9,5.891916972119497e-9, 2.2563595482364825e-9,2.26405142722021e-9
-157.56709855479005, 6.596299027963695e-9,6.594086088935067e-9, 1.3439940346360148e-9,1.352775203326332e-9
-156.57346475251373, 7.292960629437977e-9,7.290531534932908e-9, 7.243864989224132e-10,7.255699760466743e-10
-155.5798309502374, 7.975955330302781e-9,7.97341278662075e-9, 1.3821888811867568e-9,1.372180976102648e-9
-154.5861971479611, 8.637689148844771e-9,8.635152395512335e-9, 2.5762993932943273e-9,2.5648242213360394e-9
-153.59256334568477, 9.270870654006714e-9,9.268471053341245e-9, 3.920680143050988e-9,3.909631421559032e-9
-152.59892954340845, 9.86855922697625e-9,9.8664331864461e-9, 5.362453593358242e-9,5.352739661714178e-9
-151.60529574113212, 1.0424219651609982e-8,1.0422497381227676e-8, 6.884236855443129e-9,6.876482870702632e-9
-150.61166193885578, 1.0931770324966185e-8,1.0930568411970096e-8, 8.47541154070473e-9,8.470029367056186e-9
-149.61802813657945, 1.1385639397984127e-8,1.1385049032426444e-8, 1.0127364116958795e-8,1.012454703976584e-8
-148.62439433430313, 1.1780810617711307e-8,1.1780890540072688e-8, 1.1832328361737054e-8,1.1832053163480457e-8
-147.6307605320268, 1.211287522839878e-8,1.2113641702789981e-8, 1.3583087143728087e-8,1.3585127963204728e-8
-146.6371267297505, 1.2378072531799413e-8,1.2379496107140913e-8, 1.537293379536627e-8,1.537689024486504e-8
-145.64349292747417, 1.2573332348016732e-8,1.2575338445356105e-8, 1.7195718022069324e-8,1.7201063344210665e-8
-144.64985912519785, 1.2696323113405007e-8,1.269879078286844e-8, 1.9045937040294794e-8,1.9052070337040375e-8
-143.6562253229215, 1.2745491387336932e-8,1.2748260515999494e-8, 2.091882309622717e-8,2.092513224596655e-8
-142.6625915206452, 1.2720111581029203e-8,1.2722992629580548e-8, 2.2810432658906796e-8,2.2816355825354894e-8
-141.66895771836886, 1.2620346814078274e-8,1.2623130114105143e-8, 2.4717723870842105e-8,2.4722803056196565e-8
-140.67532391609257, 1.2447314569872037e-8,1.2449788163421131e-8, 2.6638614426099296e-8,2.6642537351418376e-8
-139.68169011381622, 1.2203187572379131e-8,1.2205150272329719e-8, 2.8572019476064467e-8,2.8574643282955738e-8
-138.6880563115399, 1.1891318107030806e-8,1.1892597891666503e-8, 3.051785852173238e-8,3.051921801158785e-8
-137.69442250926355, 1.1516423446713198e-8,1.1516890243987885e-8, 3.2477043212358384e-8,3.2477333772543345e-8
-136.70078870698725, 1.1084836539004786e-8,1.1084417582514913e-8, 3.4451428782539924e-8,3.445097183789047e-8
-135.7071549047109, 1.0604868041239002e-8,1.0603559504911294e-8, 3.6443734476905946e-8,3.644292937017685e-8
-134.7135211024346, 1.0087317403450622e-8,1.0085188358770517e-8, 3.845743773861387e-8,3.845670150099504e-8
-133.71988730015826, 9.546162341400747e-9,9.54336059516556e-9, 4.049663812595003e-8,4.049634179947621e-8
-132.72625349788197, 8.9994751451848e-9,8.996220263368216e-9, 4.256589525945198e-8,4.256630501870092e-8
-131.73261969560562, 8.470489829693932e-9,8.467061562164164e-9, 4.4670045075258924e-8,4.467127659926421e-8
-130.7389858933293, 7.988579243782486e-9,7.985291632818856e-9, 4.681400928454834e-8,4.6815993845341517e-8
-129.74535209105298, 7.589461624603467e-9,7.58662029109374e-9, 4.900258586207828e-8,4.900506394887894e-8
-128.75171828877666, 7.313408762328835e-9,7.311246121173156e-9, 5.124025022970009e-8,5.124278410690964e-8
-127.75808448650034, 7.200092455871563e-9,7.198694157053453e-9, 5.353095730252358e-8,5.3532968848774695e-8
-126.764450684224, 7.280219631268486e-9,7.279479016700504e-9, 5.5877965090845837e-8,5.587878936802619e-8
-125.77081688194767, 7.567417363145739e-9,7.567045640190207e-9, 5.828367633095302e-8,5.828262915347286e-8
-124.77718307967136, 8.055501926965942e-9,8.055113151485096e-9, 6.07495036539962e-8,6.074595956188127e-8
-123.78354927739503, 8.722864440649883e-9,8.722083999044273e-9, 6.327577617014712e-8,6.326923820726287e-8
-122.78991547511872, 9.54037695389228e-9,9.538917381762114e-9, 6.586166658618562e-8,6.585183220057982e-8
-121.79628167284238, 1.0478142616144182e-8,1.0475843839877845e-8, 6.850516317063738e-8,6.849196740337951e-8
-120.80264787056606, 1.1509215947394544e-8,1.1506045452327925e-8, 7.120305372290738e-8,7.118670400184032e-8
-119.80901406828974, 1.2610793447567537e-8,1.2606837675280824e-8, 7.395096647063044e-8,7.3931937901366e-8
-118.81538026601342, 1.3764078648727792e-8,1.3759516120604685e-8, 7.674340262043954e-8,7.672242671616368e-8
-117.82174646373709, 1.495363429653228e-8,1.4948716444709733e-8, 7.957382498712306e-8,7.955183850464717e-8
-116.82811266146078, 1.6166688200996926e-8,1.6161713011502354e-8, 8.243473214117655e-8,8.241282089309155e-8
-115.83447885918443, 1.7392530461180652e-8,1.738781556103832e-8, 8.531776504501328e-8,8.529708784229117e-8
-114.84084505690811, 1.8622038810591454e-8,1.8617897938259092e-8, 8.821381162913576e-8,8.81955210445649e-8
-113.8472112546318, 1.9847324299480062e-8,1.9844046117034248e-8, 9.111312752293548e-8,9.109828278628773e-8
-112.85357745235547, 2.1061474080743602e-8,2.1059300749652008e-8, 9.400544513408782e-8,9.399493706607259e-8
-111.85994365007913, 2.2258361110495533e-8,2.2257470406842607e-8, 9.688009913372283e-8,9.687457581067344e-8
-110.86630984780282, 2.3432503219148307e-8,2.3432996235465313e-8, 9.972612412935707e-8,9.972594716827486e-8
-109.87267604552649, 2.4578961278303586e-8,2.4580853508233628e-8, 1.0253237841087812e-7,1.0253758307006004e-7
-108.87904224325018, 2.569326025098444e-8,2.5696479455005712e-8, 1.0528763849459506e-7,1.052979235233477e-7
-107.88540844097385, 2.677133087563532e-8,2.6775719724627502e-8, 1.0798069948524956e-7,1.079954354204071e-7
-106.89177463869751, 2.7809466483164786e-8,2.7814787980948826e-8, 1.1060047371853619e-7,1.1061872400345548e-7
-105.8981408364212, 2.8804284925684578e-8,2.881023468343126e-8, 1.1313605836361261e-7,1.131566355053989e-7
-104.90450703414487, 2.9752700933040582e-8,2.9758922212471704e-8, 1.1557682589978767e-7,1.1559834987488958e-7
-103.91087323186855, 3.065189786541944e-8,3.065800430192181e-8, 1.1791249454289674e-7,1.1793346288092232e-7
-102.91723942959223, 3.149932017902625e-8,3.1504908329070606e-8, 1.201331875372909e-7,1.2015205726490945e-7
-101.92360562731591, 3.229264166908028e-8,3.229731944977601e-8, 1.2222949100507697e-7,1.222447629563645e-7
-100.92997182503957, 3.3029761191185095e-8,3.303316589702858e-8, 1.2419251049391788e-7,1.2420280668280088e-7
-99.93633802276324, 3.370878454201125e-8,3.371060501419807e-8, 1.2601390626419758e-7,1.2601805157760043e-7
-98.94270422048693, 3.43280187438396e-8,3.4328009788966914e-8, 1.2768595046544177e-7,1.276830276156976e-7
-97.9490704182106, 3.488595939226043e-8,3.488395580343243e-8, 1.2920155408509244e-7,1.2919095388216043e-7
-96.95543661593429, 3.538128049273729e-8,3.537720862875284e-8, 1.3055428886327176e-7,1.3053575380134569e-7
-95.96180281365795, 3.5812830665351365e-8,3.580671177504743e-8, 1.3173843157356472e-7,1.3171206452437798e-7
-94.96816901138162, 3.6179623424687264e-8,3.617157536341266e-8, 1.3274897676300883e-7,1.3271524169207378e-7
-93.97453520910531, 3.648083491600878e-8,3.6471065720313384e-8, 1.3358166088573938e-7,1.335413607624171e-7
-92.98090140682898, 3.671579748043271e-8,3.670459610817234e-8, 1.3423296736078346e-7,1.3418721602072163e-7
-91.98726760455267, 3.688399328774316e-8,3.6871718802380133e-8, 1.3470015526536252e-7,1.3465031828194717e-7
-90.99363380227634, 3.698505694171525e-8,3.6972118706782026e-8, 1.3498125589399005e-7,1.3492889215403382e-7
-90.0, 3.701876875317012e-8,3.7005608669543746e-8, 1.350750859661277e-7,1.3502187356452212e-7
-89.00636619772368, 3.698505710968339e-8,3.69721266217714e-8, 1.3498125587814527e-7,1.3492890806616033e-7
-88.01273239544736, 3.688399273543651e-8,3.6871734615009946e-8, 1.347001554883412e-7,1.3465035023649806e-7
-87.01909859317104, 3.671579672187707e-8,3.6704619783444613e-8, 1.3423296654295306e-7,1.3418726427738912e-7
-86.02546479089472, 3.6480835417438944e-8,3.647109720497823e-8, 1.3358166004400526e-7,1.335414257084697e-7
-85.03183098861838, 3.617962284966249e-8,3.6171614585058234e-8, 1.327489797127478e-7,1.327153238395859e-7
-84.03819718634206, 3.5812830386965615e-8,3.5806758640874875e-8, 1.317384313733354e-7,1.3171216450646458e-7
-83.04456338406574, 3.538128013188036e-8,3.5377263024024654e-8, 1.30554288297091e-7,1.3053587236733403e-7
-82.0509295817894, 3.488595898636063e-8,3.4884017589578605e-8, 1.2920155062966436e-7,1.2919109189161546e-7
-81.05729577951308, 3.432801853909412e-8,3.4328078801326705e-8, 1.2768595214138344e-7,1.2768318603119837e-7
-80.06366197723676, 3.3708783269834344e-8,3.3710681059368014e-8, 1.2601390764291403e-7,1.2601823145614326e-7
-79.07002817496044, 3.302975936243877e-8,3.3033248749776963e-8, 1.2419250713990363e-7,1.242030091656855e-7
-78.0763943726841, 3.229264076395212e-8,3.229740884947134e-8, 1.2222949064005524e-7,1.2224498925739924e-7
-77.08276057040779, 3.149931952442632e-8,3.1505003975554514e-8, 1.2013318959015181e-7,1.2015230865675082e-7
-76.08912676813146, 3.0651897799238305e-8,3.065810585073397e-8, 1.1791249418535251e-7,1.1793374067935156e-7
-75.09549296585514, 2.975269881988572e-8,2.9759029269305726e-8, 1.155768249375343e-7,1.1559865542081474e-7
-74.10185916357882, 2.8804284106103386e-8,2.8810346797660395e-8, 1.1313605762300595e-7,1.1315697014436895e-7
-73.1082253613025, 2.780946536630629e-8,2.781490463800946e-8, 1.1060047163463234e-7,1.106190890624796e-7
-72.11459155902617, 2.6771330204496347e-8,2.6775840336978472e-8, 1.0798069976440955e-7,1.079958321818911e-7
-71.12095775674985, 2.569325980493845e-8,2.5696603351289648e-8, 1.0528763487456586e-7,1.0529835319599706e-7
-70.12732395447352, 2.457896075577895e-8,2.4580979920142806e-8, 1.0253237650463471e-7,1.0253804675666077e-7
-69.1336901521972, 2.343250364889639e-8,2.343312428164967e-8, 9.97261233120327e-8,9.972644583034279e-8
-68.14005634992087, 2.22583603234042e-8,2.225759907297984e-8, 9.688009597877806e-8,9.687511023008088e-8
-67.14642254764455, 2.1061473156250855e-8,2.1059428863514568e-8, 9.40054448264321e-8,9.399550780390281e-8
-66.15278874536823, 1.9847323296129004e-8,1.9844172317028022e-8, 9.111312307343717e-8,9.109889013935205e-8
-65.15915494309189, 1.8622037899046205e-8,1.8618020633477768e-8, 8.821380730675898e-8,8.819616500021836e-8
-64.16552114081557, 1.7392529614942734e-8,1.7387932880428222e-8, 8.53177624120666e-8,8.529776803243104e-8
-63.17188733853925, 1.6166687172250692e-8,1.6161822739424008e-8, 8.243472964837808e-8,8.241353654847401e-8
-62.17825353626293, 1.4953634716433472e-8,1.4948815940437035e-8, 7.957382343837564e-8,7.955258841091785e-8
-61.1846197339866, 1.3764078906271689e-8,1.3759602221106558e-8, 7.674339997407733e-8,7.672320917325197e-8
-60.19098593171027, 1.2610795030401965e-8,1.2606906586145234e-8, 7.395096234548979e-8,7.393275068809821e-8
-59.19735212943395, 1.1509216205528541e-8,1.1506092645238042e-8, 7.120305104984837e-8,7.118754434777479e-8
-58.20371832715763, 1.0478144084320916e-8,1.0475864004080749e-8, 6.850515903241371e-8,6.84928319699211e-8
-57.21008452488131, 9.540377118455643e-9,9.538904530298433e-9, 6.586166382562676e-8,6.585271707335507e-8
-56.216450722604975, 8.722865655802529e-9,8.722031905021657e-9, 6.327577265717828e-8,6.327013890152952e-8
-55.222816920328654, 8.055501855135784e-9,8.055016329811949e-9, 6.074949929094023e-8,6.074687104237081e-8
-54.22918311805233, 7.567418612356196e-9,7.566900934037341e-9, 5.8283672525055305e-8,5.828354586954516e-8
-53.235549315776005, 7.280220577397475e-9,7.279287318290496e-9, 5.587796218473191e-8,5.5879705304358615e-8
-52.241915513499684, 7.200093611894265e-9,7.198461162624628e-9, 5.3530953604973046e-8,5.3533877591058716e-8
-51.24828171122336, 7.313410474289613e-9,7.310981254098457e-9, 5.124024605578653e-8,5.124367892124309e-8
-50.25464790894703, 7.589462939048718e-9,7.586334310546731e-9, 4.900258129322163e-8,4.9005937872783025e-8
-49.26101410667071, 7.988580601441789e-9,7.984994417457382e-9, 4.681400429057558e-8,4.6816839787673825e-8
-48.267380304394386, 8.470491128693241e-9,8.466761004561465e-9, 4.467004029902448e-8,4.4672087445806505e-8
-47.273746502118065, 8.99947654964596e-9,8.995922168879032e-9, 4.256589043475783e-8,4.256707373992252e-8
-46.280112699841744, 9.546163780953376e-9,9.54306906535611e-9, 4.049663262029111e-8,4.049706155693791e-8
-45.28647889756541, 1.0087318089313128e-8,1.0084906266643315e-8, 3.8457432882733107e-8,3.8457365749069946e-8
-44.29284509528909, 1.060486918029824e-8,1.0603288892757154e-8, 3.6443729215586027e-8,3.644353195019466e-8
-43.29921129301277, 1.1084836898715138e-8,1.1084159947786108e-8, 3.445142352043604e-8,3.44515070624202e-8
-42.30557749073644, 1.1516424214733435e-8,1.1516646729743184e-8, 3.247703833098587e-8,3.247779649825844e-8
-41.31194368846012, 1.1891319052643198e-8,1.18923694082226e-8, 3.051785302283127e-8,3.051960369994039e-8
-40.3183098861838, 1.2203187891644121e-8,1.220493757285096e-8, 2.857201373475805e-8,2.857494804867729e-8
-39.32467608390747, 1.24473147821202e-8,1.2449591889720906e-8, 2.6638609325273422e-8,2.6642757999616e-8
-38.33104228163115, 1.2620347260635121e-8,1.2622950823474912e-8, 2.471771839289168e-8,2.472293710951727e-8
-37.33740847935482, 1.2720112312676167e-8,1.272283080959233e-8, 2.2810427262058012e-8,2.2816401543364736e-8
-36.3437746770785, 1.2745491851731312e-8,1.2748116591672594e-8, 2.091881793653741e-8,2.0925088639605145e-8
-35.35014087480217, 1.2696323271954271e-8,1.2698665118956267e-8, 1.904593235420055e-8,1.9051937181914335e-8
-34.35650707252585, 1.2573332652711042e-8,1.2575231345472644e-8, 1.7195712966819352e-8,1.720084119787177e-8
-33.36287327024952, 1.2378072366548604e-8,1.2379407810785086e-8, 1.5372929027809725e-8,1.5376580475657255e-8
-32.3692394679732, 1.2112876247242933e-8,1.2113572380894334e-8, 1.3583082706753946e-8,1.358473280298658e-8
-31.375605665696877, 1.1780811458276648e-8,1.1780840289406043e-8, 1.183232364253223e-8,1.1831575806307034e-8
-30.381971863420553, 1.1385639133990391e-8,1.1385017868955473e-8, 1.0127359770485141e-8,1.0123991830312944e-8
-29.38833806114423, 1.0931770314574793e-8,1.0930556263087566e-8, 8.475407248357103e-9,8.469402174913419e-9
-28.3947042588679, 1.0424219839552776e-8,1.0422504076548727e-8, 6.884232320766228e-9,6.875791887360381e-9
-27.401070456591576, 9.868559330946526e-9,9.866458446616603e-9, 5.362449764758066e-9,5.35199729391922e-9
-26.407436654315255, 9.270870918367131e-9,9.268514475942745e-9, 3.920675577554627e-9,3.908859610870007e-9
-25.41380285203893, 8.637689239512662e-9,8.635213436603241e-9, 2.576295299387569e-9,2.5640739363892644e-9
-24.420169049762602, 7.975955323391128e-9,7.973490735582164e-9, 1.3821847273233673e-9,1.3716436367776945e-9
-23.426535247486285, 7.292960794956171e-9,7.290625478836395e-9, 7.243846400157261e-10,7.262584447145589e-10
-22.432901445209957, 6.596299320144862e-9,6.59419486013587e-9, 1.3439962291885055e-9,1.3540635851005048e-9
-21.439267642933633, 5.893831651531092e-9,5.8920390682560126e-9, 2.2563617863446423e-9,2.2653555172666297e-9
-20.445633840657308, 5.193666497898209e-9,5.192247064533568e-9, 3.121249924952918e-9,3.127912016699762e-9
-19.452000038380984, 4.5041850140270455e-9,4.503182870084484e-9, 3.894297297555407e-9,3.898221883605269e-9
-18.45836623610466, 3.8341425447286755e-9,3.833591528870082e-9, 4.563451387248357e-9,4.56453594866748e-9
-17.46473243382834, 3.192934890608012e-9,3.192867147816808e-9, 5.123931328489335e-9,5.122301547649797e-9
-16.47109863155201, 2.591208136523605e-9,2.591665327292437e-9, 5.573830970865473e-9,5.569806955764233e-9
-15.477464829275688, 2.042225232441317e-9,2.043274769521328e-9, 5.912945753181595e-9,5.906998950667118e-9
-14.483831026999365, 1.5648938799605676e-9,1.5666328398761699e-9, 6.142352333196367e-9,6.135057092698961e-9
-13.49019722472304, 1.1895155555249042e-9,1.1920220742416595e-9, 6.264222346598817e-9,6.2561981012160095e-9
-12.496563422446714, 9.610437309878858e-10,9.641395476096395e-10, 6.281708220399452e-9,6.273560990472522e-9
-11.50292962017039, 9.091801443799604e-10,9.121949304927199e-10, 6.198854461288762e-9,6.191122453470829e-9
-10.509295817894065, 9.903337340330619e-10,9.926623407022464e-10, 6.0205161064695585e-9,6.0136230889549525e-9
-9.51566201561774, 1.1204901751089922e-9,1.122004734718229e-9, 5.752272218953751e-9,5.746496218576828e-9
-8.522028213341418, 1.2408030065031815e-9,1.2415708860488836e-9, 5.400338439711749e-9,5.395795454893227e-9
-7.528394411065092, 1.3216081317700541e-9,1.3217087288372882e-9, 4.971471823012113e-9,4.968119110993302e-9
-6.534760608788768, 1.3487510724694467e-9,1.3482461806106228e-9, 4.4728748379604155e-9,4.470530533100314e-9
-5.541126806512444, 1.3155578602194232e-9,1.3145013264590982e-9, 3.912095135347988e-9,3.9104741035592685e-9
-4.54749300423612, 1.2193062973254404e-9,1.2177565587349947e-9, 3.2969262744332954e-9,3.2956872697685055e-9
-3.553859201959796, 1.059682296155528e-9,1.0577116865434944e-9, 2.6353107904756194e-9,2.634109664512269e-9
-2.560225399683472, 8.380584955225351e-10,8.3608359973813e-10, 1.9352466930515887e-9,1.934715932393016e-9
-1.5665915974071476, 5.571248410260154e-10,5.5526209508402e-10, 1.2047010107116453e-9,1.204375061979879e-9
-0.5729577951308232, 2.2068819507441326e-10,2.201914571409525e-10, 4.5153364618953803e-10,4.5362139213227627e-10
0.5729577951308232, 2.3010347102607956e-10,2.3510907488831743e-10, 4.351516571093084e-10,4.4289263601240213e-10
1.5665915974071476, 6.688345939653524e-10,6.721608131847903e-10, 1.2112588087760912e-9,1.2162276651752768e-9
2.560225399683472, 1.145320122228123e-9,1.1479461560945697e-9, 1.986607210388979e-9,1.9907161079368934e-9
3.553859201959796, 1.6523861212326511e-9,1.6538813790242479e-9, 2.7543627299498066e-9,2.7568154817865514e-9
4.54749300423612, 2.182289690820191e-9,2.1831835056710727e-9, 3.5080049833833756e-9,3.5093095906365587e-9
5.541126806512444, 2.726793675566919e-9,2.7270112410796864e-9, 4.241320654059516e-9,4.241014722785227e-9
6.534760608788768, 3.277255531792817e-9,3.276760437711981e-9, 4.948386237174302e-9,4.946096918372394e-9
7.528394411065092, 3.824720651286192e-9,3.823519712347348e-9, 5.623539360543066e-9,5.6190396885512595e-9
8.522028213341418, 4.360019631081977e-9,4.358164358588255e-9, 6.261341925968618e-9,6.254593278525834e-9
9.51566201561774, 4.8738682442903715e-9,4.871453224069731e-9, 6.8565395493065615e-9,6.847714171651534e-9
10.509295817894065, 5.356969842006842e-9,5.3541285836056955e-9, 7.404019634048757e-9,7.393501424895457e-9
11.50292962017039, 5.8001223285475844e-9,5.797019289957923e-9, 7.898779709899876e-9,7.887138103668514e-9
12.496563422446714, 6.194327601280467e-9,6.191147890669579e-9, 8.33590294504177e-9,8.323847518850492e-9
13.49019722472304, 6.530904295340387e-9,6.527843080785792e-9, 8.710560693908281e-9,8.698875342765988e-9
14.483831026999365, 6.801611814902443e-9,6.79886000232542e-9, 9.01804417125548e-9,9.007510302723611e-9
15.477464829275688, 6.998780070565095e-9,6.9965128332234826e-9, 9.253841954430498e-9,9.245158577229771e-9
16.47109863155201, 7.115462748840103e-9,7.113827444182173e-9, 9.413783991822666e-9,9.4074911883322e-9
17.46473243382834, 7.145622085206809e-9,7.144727811312724e-9, 9.494272384282865e-9,9.490691117790562e-9
18.45836623610466, 7.0843712222736685e-9,7.0842806648578265e-9, 9.492654190777361e-9,9.491840024557155e-9
19.452000038380984, 6.928317776671889e-9,6.929043255156576e-9, 9.407782162377378e-9,9.409507194387118e-9
20.445633840657308, 6.676099555257225e-9,6.6775991498645714e-9, 9.240881421830008e-9,9.24464160347098e-9
21.439267642933633, 6.329268805681862e-9,6.331448585141753e-9, 8.996879151327525e-9,9.001929399066925e-9
22.432901445209957, 5.89388019933878e-9,5.8965919528896186e-9, 8.686453617453124e-9,8.691868562437008e-9
23.426535247486285, 5.383465604214293e-9,5.38651363095463e-9, 8.32914454595185e-9,8.333910926198769e-9
24.420169049762602, 4.824900263323156e-9,4.828031792278705e-9, 7.957867810521248e-9,7.961013518379763e-9
25.41380285203893, 4.269789597467879e-9,4.2726856478097104e-9, 7.624646034703319e-9,7.62542673719064e-9
26.407436654315255, 3.813503042373331e-9,3.815771979408299e-9, 7.405453113901338e-9,7.403602222548023e-9
27.401070456591576, 3.608598136021974e-9,3.609871205120063e-9, 7.398026830014244e-9,7.394009263020266e-9
28.3947042588679, 3.816574407299828e-9,3.816801643209649e-9, 7.70416996741334e-9,7.699221680934742e-9
29.38833806114423, 4.48894278836617e-9,4.488524890389914e-9, 8.398657265006642e-9,8.394389227552637e-9
30.381971863420553, 5.550853831651279e-9,5.550292426334492e-9, 9.50763843771955e-9,9.505403247230771e-9
31.375605665696877, 6.901547344037112e-9,6.90117816011293e-9, 1.1015269216054717e-8,1.1015763692547238e-8
32.3692394679732, 8.468430837554352e-9,8.468416260347247e-9, 1.2886502775050253e-8,1.2889776479952914e-8
33.36287327024952, 1.0206386264223889e-8,1.0206769482722838e-8, 1.5085083321325753e-8,1.509072506163909e-8
34.35650707252585, 1.2086820540004959e-8,1.2087568338529299e-8, 1.758087695503864e-8,1.7588215566433078e-8
35.35014087480217, 1.4090068186021104e-8,1.4091091064257638e-8, 2.035068158498457e-8,2.0358941617842417e-8
36.3437746770785, 1.620120799249369e-8,1.62023924223695e-8, 2.3376757049124976e-8,2.3385166684618665e-8
37.33740847935482, 1.8407906382269207e-8,1.840911776689603e-8, 2.6645070551770467e-8,2.6652936333664056e-8
38.33104228163115, 2.0699247513984726e-8,2.070034980328716e-8, 3.0143862571689824e-8,3.015062810130534e-8
39.32467608390747, 2.3065124606831908e-8,2.306599072278377e-8, 3.386263548933236e-8,3.386790724934604e-8
40.3183098861838, 2.5495908993346215e-8,2.5496429013897048e-8, 3.7791447842385924e-8,3.7795011052644926e-8
41.31194368846012, 2.7982277018059554e-8,2.7982362630252118e-8, 4.192045851340175e-8,4.1922270901764064e-8
42.30557749073644, 3.051511861893147e-8,3.0514710731452786e-8, 4.62396263267041e-8,4.623980075616617e-8
43.29921129301277, 3.308550439396761e-8,3.3084576873512215e-8, 5.073853472784962e-8,5.073730171609219e-8
44.29284509528909, 3.56846900230153e-8,3.568324256106184e-8, 5.540627808416889e-8,5.5403948695088016e-8
45.28647889756541, 3.830411392835917e-8,3.8302178750560016e-8, 6.023141768576766e-8,6.022833621458001e-8
46.280112699841744, 4.0935440286034904e-8,4.0933067746700463e-8, 6.52019675273396e-8,6.519846750828977e-8
47.273746502118065, 4.3570571152520166e-8,4.356783073400945e-8, 7.030541242089294e-8,7.030177568423349e-8
48.267380304394386, 4.6201687386896674e-8,4.619865784833543e-8, 7.552874407515138e-8,7.552516858340756e-8
49.26101410667071, 4.882127204123602e-8,4.8818038708084e-8, 8.08585153338102e-8,8.08550908311775e-8
50.25464790894703, 5.142215701952754e-8,5.14187919626711e-8, 8.628090069873795e-8,8.627759781229863e-8
51.24828171122336, 5.39975176301071e-8,5.399409282926665e-8, 9.178176138699538e-8,9.177843717574642e-8
52.241915513499684, 5.654092736636506e-8,5.653749786822644e-8, 9.734672400196736e-8,9.734313415430378e-8
53.235549315776005, 5.904636495766567e-8,5.9042966446322476e-8, 1.0296124756126297e-7,1.0295707756400029e-7
54.22918311805233, 6.150822998511391e-8,6.150487848756068e-8, 1.0861071457390487e-7,1.0860560388462925e-7
55.222816920328654, 6.392135275735523e-8,6.391804823381106e-8, 1.1428048328475665e-7,1.1427407734064165e-7
56.216450722604975, 6.628100701300423e-8,6.627773384344381e-8, 1.1995598046912075e-7,1.1994796440885355e-7
57.21008452488131, 6.858291376590184e-8,6.85796427522436e-8, 1.2562276598575866e-7,1.2561290167089714e-7
58.20371832715763, 7.082324323723367e-8,7.081993281022693e-8, 1.3126658498680165e-7,1.3125475639263414e-7
59.19735212943395, 7.299860146774926e-8,7.299520929150161e-8, 1.3687345738570964e-7,1.3685967963529684e-7
60.19098593171027, 7.510603278931061e-8,7.51025179514368e-8, 1.4242970658794918e-7,1.4241415206921042e-7
61.1846197339866, 7.714300534308049e-8,7.71393343747769e-8, 1.4792202610723036e-7,1.479050229579334e-7
62.17825353626293, 7.910740287153843e-8,7.910354991818222e-8, 1.5333752025392782e-7,1.5331954299939282e-7
63.17188733853925, 8.099749940463704e-8,8.099345459928278e-8, 1.586637505094533e-7,1.5864539184652112e-7
64.16552114081557, 8.281194754582793e-8,8.280771732025509e-8, 1.6388875505606043e-7,1.6387070118340942e-7
65.15915494309189, 8.454975982033152e-8,8.454536383623746e-8, 1.6900109166998904e-7,1.689840742094594e-7
66.15278874536823, 8.62102787072676e-8,8.620575288732628e-8, 1.739898560560998e-7,1.7397460229335039e-7
67.14642254764455, 8.779315733760028e-8,8.778855090785374e-8, 1.7884468927211436e-7,1.788318794145147e-7
68.14005634992087, 8.929833048305377e-8,8.929370570930924e-8, 1.8355580883532626e-7,1.8354601482863475e-7
69.1336901521972, 9.072599666658964e-8,9.072141950539106e-8, 1.88113987500979e-7,1.8810764419335548e-7
70.12732395447352, 9.20765849859114e-8,9.207212161161604e-8, 1.9251058084107654e-7,1.9250793918912942e-7
71.12095775674985, 9.335072665008847e-8,9.334644111032221e-8, 1.9673751596840105e-7,1.9673861548506944e-7
72.11459155902617, 9.454922347750051e-8,9.454517972765913e-8, 2.0078727100314203e-7,2.007919387459645e-7
73.1082253613025, 9.56730431310887e-8,9.566928512510826e-8, 2.0465288924231148e-7,2.0466072826630896e-7
74.10185916357882, 9.6723261833807e-8,9.671982476682654e-8, 2.0832794171640655e-7,2.0833835775867483e-7
75.09549296585514, 9.770105374919445e-8,9.769796048790894e-8, 2.118065338605364e-7,2.1181875282132124e-7
76.08912676813146, 9.860767024068743e-8,9.86049238591972e-8, 2.1508326649106474e-7,2.1509638466369738e-7
77.08276057040779, 9.94444010293787e-8,9.944199242261532e-8, 2.181532340468067e-7,2.181662597745234e-7
78.0763943726841, 1.0021256285565753e-7,1.0021046685755355e-7, 2.2101198561664223e-7,2.2102390536793293e-7
79.07002817496044, 1.0091346144104634e-7,1.0091164913329069e-7, 2.2365551892764018e-7,2.236653506282259e-7
80.06366197723676, 1.0154839559930362e-7,1.0154682170394195e-7, 2.2608026096969508e-7,2.2608710398045822e-7
81.05729577951308, 1.0211860613158292e-7,1.0211722780954446e-7, 2.282830196674006e-7,2.282861268283689e-7
82.0509295817894, 1.0262528396328475e-7,1.02624052957867e-7, 2.302609995489957e-7,2.3025980440865743e-7
83.04456338406574, 1.0306953336815896e-7,1.0306840767437321e-7, 2.3201174169410955e-7,2.320059145974693e-7
84.03819718634206, 1.034523708869015e-7,1.0345131162042438e-7, 2.3353314162888582e-7,2.3352259565861487e-7
85.03183098861838, 1.0377470424398829e-7,1.0377367919037171e-7, 2.3482340615618663e-7,2.3480831403302528e-7
86.02546479089472, 1.0403731941266892e-7,1.040363067049839e-7, 2.3588105621664653e-7,2.3586183332745614e-7
87.01909859317104, 1.0424087852626031e-7,1.0423986132042547e-7, 2.367048905893769e-7,2.3668218566270334e-7
88.01273239544736, 1.0438589851754683e-7,1.0438487176791373e-7, 2.3729398986030936e-7,2.3726864648613107e-7
89.00636619772368, 1.0447275611252568e-7,1.0447172102897699e-7, 2.3764770469408285e-7,2.3762071384204323e-7
90.0, 1.0450168484126523e-7,1.0450064103512485e-7, 2.3776565889138202e-7,2.377380929314025e-7
90.99363380227634, 1.0447275781138553e-7,1.0447170945945361e-7, 2.3764770729272255e-7,2.3762068658759886e-7
91.98726760455267, 1.0438589414170847e-7,1.0438484864241505e-7, 2.372939880800334e-7,2.3726859205778025e-7
92.98090140682898, 1.0424087502938108e-7,1.0423982666610673e-7, 2.3670489017725988e-7,2.3668210422186597e-7
93.97453520910531, 1.0403731924293954e-7,1.0403626056272353e-7, 2.3588105703659292e-7,2.3586172511711716e-7
94.96816901138162, 1.0377470245297156e-7,1.0377362161494443e-7, 2.348234086632487e-7,2.3480817937874941e-7
95.96180281365795, 1.0345237000167056e-7,1.0345124268072755e-7, 2.3353314032100535e-7,2.3352243496988325e-7
96.95543661593429, 1.0306953148927649e-7,1.0306832745370334e-7, 2.3201174020557035e-7,2.3200572836931832e-7
97.9490704182106, 1.0262528277245515e-7,1.0262396155424312e-7, 2.3026099742992273e-7,2.3025959322360365e-7
98.94270422048693, 1.021186037584197e-7,1.0211712533607156e-7, 2.2828302217003057e-7,2.2828589135859533e-7
99.93633802276324, 1.0154839346220685e-7,1.0154670828920986e-7, 2.2608026247587277e-7,2.2608684499023106e-7
100.92997182503957, 1.0091346010065707e-7,1.0091152492180009e-7, 2.2365552262221504e-7,2.236650689765149e-7
101.92360562731591, 1.002125598915136e-7,1.0021033201016296e-7, 2.2101198615339668e-7,2.21023602011193e-7
102.91723942959223, 9.944439885459309e-8,9.944184711699815e-8, 2.181532346525059e-7,2.1816593576960267e-7
103.91087323186855, 9.860766759897898e-8,9.86047682903011e-8, 2.150832671506603e-7,2.1509604117082412e-7
104.90450703414487, 9.770105001538931e-8,9.769779486840721e-8, 2.1180653443884374e-7,2.1181839110712554e-7
105.8981408364212, 9.672325759319302e-8,9.67196493275495e-8, 2.0832794452972783e-7,2.0833797919919155e-7
106.89177463869751, 9.567304066645326e-8,9.566910011544531e-8, 2.04652890108659e-7,2.046603343499128e-7
107.88540844097385, 9.454922136578611e-8,9.454498541591942e-8, 2.0078727353052638e-7,2.0079153107618078e-7
108.87904224325018, 9.335072250844897e-8,9.334623778404179e-8, 1.9673751558056846e-7,1.9673819578320723e-7
109.87267604552649, 9.207658190370023e-8,9.207190957780149e-8, 1.9251058322142904e-7,1.9250750929667836e-7
110.86630984780282, 9.072599612487751e-8,9.072119909068694e-8, 1.8811398822183623e-7,1.8810720607409414e-7
111.85994365007913, 8.929832696040848e-8,8.929347726007898e-8, 1.83555808755338e-7,1.8354557057039317e-7
112.85357745235547, 8.779315235453957e-8,8.77883147901617e-8, 1.7884469162657423e-7,1.7883143123053854e-7
113.8472112546318, 8.621027607704412e-8,8.620550948681158e-8, 1.7398985639865412e-7,1.7397415252321404e-7
114.84084505690811, 8.454975798984919e-8,8.454511355786808e-8, 1.6900109234114777e-7,1.6898362531947882e-7
115.83447885918443, 8.281194466716892e-8,8.280746058794882e-8, 1.6388875543402363e-7,1.6387025576650163e-7
116.82811266146078, 8.099749460937044e-8,8.099319185538743e-8, 1.5866374897144693e-7,1.5864495262146496e-7
117.82174646373709, 7.910739870812385e-8,7.910328162279937e-8, 1.533375228966519e-7,1.5331911280943954e-7
118.81538026601342, 7.714300281309443e-8,7.713906100491845e-8, 1.4792202632122436e-7,1.479046047687146e-7
119.80901406828974, 7.510602847004392e-8,7.510223999999709e-8, 1.4242970600840503e-7,1.4241374896589052e-7
120.80264787056606, 7.299859707747649e-8,7.299492726603067e-8, 1.3687345811379547e-7,1.3685929481890897e-7
121.79628167284238, 7.082323981874306e-8,7.081964723148386e-8, 1.312665859520629e-7,1.3125439317553364e-7
122.78991547511872, 6.858291209990593e-8,6.857935415250787e-8, 1.2562276468390348e-7,1.2561256347125541e-7
123.78354927739503, 6.628100250079218e-8,6.627744276455725e-8, 1.1995597911108741e-7,1.199476547441058e-7
124.77718307967136, 6.392134811159099e-8,6.391775522491724e-8, 1.1428048023128753e-7,1.1427379981978732e-7
125.77081688194767, 6.150822553524009e-8,6.150458410250197e-8, 1.0861071413292102e-7,1.0860536219926915e-7
126.764450684224, 5.9046361937791115e-8,5.9042671240644945e-8, 1.029612482393146e-7,1.0295687547797427e-7
127.75808448650034, 5.6540923016536295e-8,5.653720239573079e-8, 9.734672357925083e-8,9.73429754917715e-8
128.75171828877666, 5.399751137721955e-8,5.399379763802737e-8, 9.178176092274161e-8,9.177832580752565e-8
129.74535209105298, 5.142215241992436e-8,5.141849759042287e-8, 8.628089908258512e-8,8.627753764023721e-8
130.7389858933293, 4.8821271642699716e-8,4.8817745676846355e-8, 8.08585140724602e-8,8.085508577028435e-8
131.73261969560562, 4.620168282233508e-8,4.6198366658104894e-8, 7.552874176013511e-8,7.552522254139008e-8
132.72625349788197, 4.357056737004277e-8,4.356754185529223e-8, 7.030541079373721e-8,7.030189253796903e-8
133.71988730015826, 4.093543622038834e-8,4.093278161157847e-8, 6.52019654126197e-8,6.519865107656968e-8
134.7135211024346, 3.830411057337932e-8,3.8301895741872137e-8, 6.023141605177271e-8,6.022859022615682e-8
135.7071549047109, 3.5684685827731416e-8,3.568296299911758e-8, 5.540627744680963e-8,5.540427675055214e-8
136.70078870698725, 3.3085500558041276e-8,3.308430099952105e-8, 5.073853346691054e-8,5.0737707241270694e-8
137.69442250926355, 3.051511406784586e-8,3.0514438686499754e-8, 4.62396259660958e-8,4.624028694333831e-8
138.6880563115399, 2.798227394257939e-8,2.7982094428131045e-8, 4.192045671186838e-8,4.192284063263448e-8
139.68169011381622, 2.5495906445604878e-8,2.5496164505311714e-8, 3.779144732030985e-8,3.779566679299222e-8
140.67532391609257, 2.3065121024508975e-8,2.3065729547202957e-8, 3.386263520123625e-8,3.386865089832014e-8
141.66895771836886, 2.0699244441134144e-8,2.070009132282057e-8, 3.0143863198946064e-8,3.0151460766226306e-8
142.6625915206452, 1.8407904380231804e-8,1.8408860973553734e-8, 2.664507045759377e-8,2.6653857979859882e-8
143.6562253229215, 1.620120587395595e-8,1.6202135805383267e-8, 2.337675746051674e-8,2.338617557233508e-8
144.64985912519785, 1.4090065001598808e-8,1.4090832417137524e-8, 2.0350682101468458e-8,2.0360033373367864e-8
145.64349292747417, 1.2086819221301105e-8,1.2087304476388816e-8, 1.7580877138540577e-8,1.75893816281758e-8
146.6371267297505, 1.0206383004356228e-8,1.0206495834357547e-8, 1.5085085260177892e-8,1.5091950092361347e-8
147.6307605320268, 8.468428596619817e-9,8.468126324248203e-9, 1.288650427159372e-8,1.2891034223132239e-8
148.62439433430313, 6.901545600790282e-9,6.900862985648661e-9, 1.1015271499529394e-8,1.101701105068653e-8
149.61802813657945, 5.550852743418938e-9,5.549941016553129e-9, 9.507642615507962e-9,9.506574146332297e-9
150.61166193885578, 4.488941389700237e-9,4.4881286474996306e-9, 8.398660990955585e-9,8.395394461223315e-9
151.60529574113212, 3.816573136389879e-9,3.8163678149875216e-9, 7.704174257296123e-9,7.699965153467176e-9
152.59892954340845, 3.608596865082724e-9,3.6094340725927204e-9, 7.398030858293248e-9,7.394420953052089e-9
153.59256334568477, 3.813502062440619e-9,3.8153683624588535e-9, 7.405456648143726e-9,7.403663266826055e-9
154.5861971479611, 4.269789308368999e-9,4.272325968212147e-9, 7.624649583892566e-9,7.625164207116587e-9
155.5798309502374, 4.824899675879989e-9,4.827708209158053e-9, 7.957870501644856e-9,7.960476884386906e-9
156.57346475251373, 5.3834648770459765e-9,5.386214648764836e-9, 8.329147188126964e-9,8.333152667264592e-9
157.56709855479005, 5.893879070311024e-9,5.896307853526911e-9, 8.686455228965318e-9,8.690935464566144e-9
158.56073235706637, 6.329269149248257e-9,6.331172135557892e-9, 8.996880580557399e-9,9.000860753370144e-9
159.5543661593427, 6.676098736984253e-9,6.6773251364554885e-9, 9.240882444551814e-9,9.24347011900154e-9
160.547999961619, 6.9283170654383346e-9,6.928767933276833e-9, 9.407783026976311e-9,9.408260500236856e-9
161.54163376389533, 7.0843703052881984e-9,7.084001336867257e-9, 9.49265459010504e-9,9.490542006624729e-9
162.53526756617168, 7.14562138349439e-9,7.144442533057557e-9, 9.494272629520167e-9,9.489362920593104e-9
163.528901368448, 7.115461547672204e-9,7.113534825177505e-9, 9.413783628564169e-9,9.406151905611139e-9
164.52253517072432, 6.998778840171523e-9,6.996211900025409e-9, 9.253841655154738e-9,9.243825699383485e-9
165.51616897300065, 6.8016106495331776e-9,6.798550103716113e-9, 9.01804369400728e-9,9.006199986578732e-9
166.50980277527697, 6.530903190284354e-9,6.5275238206854075e-9, 8.710560087609112e-9,8.69760255614293e-9
167.5034365775533, 6.194326236353971e-9,6.1908190796228614e-9, 8.335902016197548e-9,8.3226260997356e-9
168.49707037982964, 5.800121092375482e-9,5.7966809092243565e-9, 7.89877862934444e-9,7.88598076389237e-9
169.49070418210593, 5.3569684880897625e-9,5.353780757917265e-9, 7.404018728294374e-9,7.392419720803568e-9
170.48433798438228, 4.873866788921233e-9,4.8710962004311285e-9, 6.856538091912203e-9,6.846718458560025e-9
171.47797178665857, 4.360018295957877e-9,4.357798489360964e-9, 6.261340612110689e-9,6.253692661072357e-9
172.47160558893492, 3.824719281305596e-9,3.8231454414645e-9, 5.623538208228645e-9,5.618241974761406e-9
173.46523939121124, 3.2772540419618402e-9,3.276378289357161e-9, 4.948385222942152e-9,4.945408580679885e-9
174.4588731934876, 2.726792289728098e-9,2.726621810705134e-9, 4.2413195264648635e-9,4.240440862968754e-9
175.45250699576388, 2.1822883449828545e-9,2.182787454217776e-9, 3.5080039071376645e-9,3.5088538934519265e-9
176.44614079804023, 1.652384738281924e-9,1.6534794339955503e-9, 2.7543618803907255e-9,2.7564801079754724e-9
177.43977460031653, 1.1453187824147977e-9,1.1475391402615527e-9, 1.986606416031983e-9,1.9905011882695198e-9
178.43340840259287, 6.688332757672583e-10,6.717497554627642e-10, 1.2112581379165794e-9,1.2161300865596086e-9
179.4270422048692, 2.3010217805699625e-10,2.3469657852890285e-10, 4.351511319808959e-10,4.428896959635997e-10

==> graphics/Results/Yagi_dZ.csv <==
f, FD, WS, Yaghjian
150.0,7.070547090030884e-7,7.070551661547346e-7,7.098600333761692e-7
152.5,6.89029803114287e-7,6.89029687554967e-7,6.920685257105986e-7
155.0,6.719195285953333e-7,6.719199120414426e-7,6.752095410841326e-7
157.5,6.556698205123367e-7,6.556692903349462e-7,6.592273786265249e-7
160.0,6.402257625403219e-7,6.402257766491116e-7,6.440708628310577e-7
162.5,6.255411018670449e-7,6.255414347124869e-7,6.296929558800815e-7
165.0,6.115724330950963e-7,6.115720863249114e-7,6.16050414621493e-7
167.5,5.982762999140544e-7,5.982769974991465e-7,6.031034875379293e-7
170.0,5.856181688769303e-7,5.85618597986119e-7,5.908156478232926e-7
172.5,5.735617017281658e-7,5.73562230667844e-7,5.791533591550425e-7
175.0,5.620754835581104e-7,5.620759279481133e-7,5.680858715915213e-7
177.5,5.511303656925495e-7,5.511302129012415e-7,5.575850453677428e-7
180.0,5.406979163050197e-7,5.406979235809447e-7,5.476252010583422e-7
182.5,5.307538521885046e-7,5.307540595761271e-7,5.381829950134545e-7
185.0,5.212756502405892e-7,5.212756506603412e-7,5.292373195553699e-7
187.5,5.122414181266009e-7,5.122416482696991e-7,5.207692280260525e-7
190.0,5.036330130098331e-7,5.036328416081726e-7,5.127618853412361e-7
192.5,4.954318433786167e-7,4.954318015051205e-7,5.052005455412334e-7
195.0,4.876225820444998e-7,4.876228568259102e-7,4.980725585431863e-7
197.5,4.801924509221482e-7,4.80192110404654e-7,4.913674094261558e-7
200.0,4.7312789872738346e-7,4.731275042859319e-7,4.850767946608573e-7
202.5,4.664187205519355e-7,4.6641894777056716e-7,4.79194741283691e-7
205.0,4.600583691145625e-7,4.60058526638688e-7,4.73717776759138e-7
207.5,4.540406171109137e-7,4.5404081834910247e-7,4.6864515953016657e-7
210.0,4.4836352445139704e-7,4.4836334644558845e-7,4.639791830370123e-7
212.5,4.430271236039148e-7,4.4302721837644927e-7,4.5972556938109947e-7
215.0,4.3803822379401857e-7,4.380380050268458e-7,4.5589397295868364e-7
217.5,4.3340684328174645e-7,4.334069379730155e-7,4.5249861938413365e-7
220.0,4.2915280594435895e-7,4.291525219458617e-7,4.495591108648513e-7
222.5,4.253027039323251e-7,4.2530268452186496e-7,4.471014357201621e-7
225.0,4.218971549446738e-7,4.2189761005137435e-7,4.451592265659799e-7
227.5,4.1899354467086615e-7,4.1899342398434953e-7,4.4377531768789e-7
230.0,4.16666871020279e-7,4.166668939459083e-7,4.4300365525088307e-7
232.5,4.150209000543542e-7,4.1502127022490236e-7,4.4291161022813245e-7
235.0,4.141936278427179e-7,4.1419325686253575e-7,4.435827261819867e-7
237.5,4.1436070608117946e-7,4.143608137709711e-7,4.4511989007853666e-7
240.0,4.157511438309347e-7,4.1575093504370516e-7,4.476488239995194e-7
242.5,4.1864546056868e-7,4.18645596799822e-7,4.5132162740800197e-7
245.0,4.233826342782349e-7,4.233826019258327e-7,4.563198072928076e-7
247.5,4.303456558832642e-7,4.30346072970015e-7,4.6285575697430607e-7
250.0,4.3993885931022846e-7,4.3993918140206706e-7,4.7117092220138056e-7
252.5,4.5253039981337885e-7,4.5253025134430095e-7,4.815279045277561e-7
255.0,4.6836433729667017e-7,4.6836428566670336e-7,4.941926157056012e-7
257.5,4.874377847865311e-7,4.874374506510277e-7,5.094017564586993e-7
260.0,5.093446513024994e-7,5.093441772449966e-7,5.273113731677491e-7
262.5,5.33125723214732e-7,5.331258513069699e-7,5.479257995837277e-7
265.0,5.571736402826198e-7,5.571735809933649e-7,5.71014926753715e-7
267.5,5.792558656990504e-7,5.792556289557866e-7,5.960418420221433e-7
270.0,5.967336945937821e-7,5.967342331993472e-7,6.221377514252816e-7
272.5,6.069856809249442e-7,6.069853648646082e-7,6.481647063153351e-7
275.0,6.079371975506435e-7,6.079373619047497e-7,6.728847597150793e-7
277.5,5.985471091593917e-7,5.985468644378536e-7,6.952060939543892e-7
280.0,5.790153728857672e-7,5.790154524060875e-7,7.144285662073391e-7
282.5,5.506631646502193e-7,5.506627561113605e-7,7.304025588879935e-7
285.0,5.155539348233027e-7,5.155537931760933e-7,7.435601416844816e-7
287.5,4.761118513666877e-7,4.7611199806149e-7,7.548455057632951e-7
290.0,4.3497624186151776e-7,4.349759599409508e-7,7.656162367865404e-7
292.5,3.953279726284155e-7,3.953275417144043e-7,7.775901146585514e-7
295.0,3.618934993434556e-7,3.6189421148679285e-7,7.928908446800831e-7
297.5,3.426069328089846e-7,3.4260721843613027e-7,8.142274973380777e-7
300.0,3.4964998222376916e-7,3.4964980842591014e-7,8.45241651262615e-7
302.5,3.968269271324978e-7,3.9682702547225294e-7,8.910720768534345e-7
305.0,4.944419972003357e-7,4.944416086091395e-7,9.591990504715509e-7
307.5,6.495534806060794e-7,6.495529272307623e-7,1.0605693738098067e-6
310.0,8.702565849261199e-7,8.702563530073072e-7,1.2106379586858976e-6
312.5,1.164836499550006e-6,1.1648362781364743e-6,1.4286270336885976e-6
315.0,1.5291150347181213e-6,1.5291142247664785e-6,1.729732131166308e-6
317.5,1.916050563993256e-6,1.916050182971914e-6,2.1002336888556266e-6
320.0,2.203250761076952e-6,2.2032523259868233e-6,2.457228662203721e-6
322.5,2.2370568613789433e-6,2.237056637005189e-6,2.655121334831166e-6
325.0,1.984664884368306e-6,1.9846657740864977e-6,2.607736946292237e-6
327.5,1.5793553027172333e-6,1.579355635129512e-6,2.37792283010169e-6
330.0,1.1725391950654646e-6,1.1725395903730355e-6,2.087952991768174e-6
332.5,8.353194793946681e-7,8.353194697153144e-7,1.8169172638755138e-6
335.0,5.768157820902922e-7,5.768153069501423e-7,1.5916557661427378e-6
337.5,3.835121309753818e-7,3.8351183684445015e-7,1.4126496835492536e-6
340.0,2.396368248009773e-7,2.396363428323895e-7,1.2721703088710708e-6
342.5,1.3476782603505338e-7,1.3476681660743615e-7,1.1617372680543748e-6
345.0,7.35476223742255e-8,7.354744130329093e-8,1.074282094795893e-6
347.5,8.18356905205163e-8,8.183550248235668e-8,1.0044039678987424e-6
350.0,1.242289201419434e-7,1.24228869193031e-7,9.480964217218874e-7
352.5,1.6753725241342608e-7,1.675367918794238e-7,9.024053713339428e-7
355.0,2.0654369386183808e-7,2.0654371736013173e-7,8.651427579038773e-7
357.5,2.4109361151843416e-7,2.4109336371678063e-7,8.346725787272297e-7
360.0,2.717659136041448e-7,2.7176615153404444e-7,8.097574729862185e-7
362.5,2.9918215336297213e-7,2.991818485014131e-7,7.894501473772067e-7
365.0,3.238765487755196e-7,3.2387634687575244e-7,7.730165526093516e-7
367.5,3.462940692583905e-7,3.462945082115489e-7,7.598812255790509e-7
370.0,3.6680767259154755e-7,3.668069889415771e-7,7.495881080398834e-7
372.5,3.8572910564352326e-7,3.857287802904688e-7,7.417722423786483e-7
375.0,4.0333410854808974e-7,4.0333403367967757e-7,7.361391735164475e-7
377.5,4.1986719349965303e-7,4.198664998582808e-7,7.324498457299308e-7
380.0,4.3554611867957713e-7,4.3554633295729286e-7,7.305094325279182e-7
382.5,4.505738676345869e-7,4.5057432883055627e-7,7.301589866135067e-7
385.0,4.651344953186362e-7,4.651345666590083e-7,7.312691150057575e-7
387.5,4.793967065970355e-7,4.79396176863503e-7,7.337351135128142e-7
390.0,4.935149038094913e-7,4.93514699256777e-7,7.374731603318529e-7
392.5,5.076341510375573e-7,5.076332848460778e-7,7.424172872134509e-7
395.0,5.218839148652829e-7,5.21883850943994e-7,7.485169302981354e-7
397.5,5.363881522361114e-7,5.363882158194198e-7,7.557349206586026e-7
400.0,5.512597134439088e-7,5.512591996926322e-7,7.64045814059976e-7
402.5,5.666015251132758e-7,5.666016664158569e-7,7.734344860083706e-7
405.0,5.825135135275266e-7,5.825134814430169e-7,7.838949359433099e-7
407.5,5.990870228144878e-7,5.990863680654413e-7,7.954292563424105e-7
410.0,6.164074849620571e-7,6.164066506439596e-7,8.08046730490097e-7
412.5,6.345567783807817e-7,6.345558787123659e-7,8.217630280675434e-7
415.0,6.536119765222133e-7,6.536113288226843e-7,8.365994713429517e-7
417.5,6.736468846412375e-7,6.736463821392739e-7,8.525823471497326e-7
420.0,6.947310338383085e-7,6.947307755293307e-7,8.697422413571324e-7
422.5,7.169305997131792e-7,7.169307228040755e-7,8.881133734286292e-7
425.0,7.403081238707912e-7,7.403089012165013e-7,9.077329090503117e-7
427.5,7.649241963392787e-7,7.649242966858268e-7,9.286402288889847e-7
430.0,7.90832174918928e-7,7.90831899677046e-7,9.508761313750492e-7
432.5,8.180828490545753e-7,8.180822424364562e-7,9.744819471935119e-7
435.0,8.467204902151519e-7,8.467207674623328e-7,9.994985429956264e-7
437.5,8.767872318389496e-7,8.767870168488037e-7,1.0259651919409613e-6
440.0,9.083138740905336e-7,9.083136326344918e-7,1.0539182892339216e-6
442.5,9.413256402602158e-7,9.413251596832164e-7,1.083389892088873e-6
445.0,9.758359785159334e-7,9.75836645199425e-7,1.114406065870621e-6
447.5,1.011851383303904e-6,1.0118520329417203e-6,1.1469850218118262e-6
450.0,1.0493604353921432e-6,1.0493623559355527e-6,1.1811350371840486e-6

==> graphics/Results/Yagi_dZ_2.csv <==
f, dZ_FD_real, dZ_FD_imag, dZ_WS_real, dZ_WS_imag
150.0, 2.2878265504289175e-8, 7.066844744940681e-7, 2.287827594056877e-8, 7.066849315473526e-7
152.5, 2.344415070965056e-8, 6.886308455023026e-7, 2.344417646368e-8, 6.886307289992477e-7
155.0, 2.4010551769038102e-8, 6.714903918236814e-7, 2.4010567874330248e-8, 6.714907749389653e-7
157.5, 2.4576029478140527e-8, 6.552090752620642e-7, 2.457601724974606e-8, 6.552085451705221e-7
160.0, 2.5138954207193364e-8, 6.39732022023054e-7, 2.5138947362373398e-8, 6.397320364117072e-7
162.5, 2.5697636552024507e-8, 6.250130411444843e-7, 2.5697629415685797e-8, 6.250133745645532e-7
165.0, 2.6250186024867617e-8, 6.110088122568413e-7, 2.625017437829156e-8, 6.110084656671413e-7
167.5, 2.6794516561068348e-8, 5.976759865689019e-7, 2.6794522350049715e-8, 5.976766845951299e-7
170.0, 2.7328421392525116e-8, 5.849801681279132e-7, 2.7328429266606442e-8, 5.849805973372516e-7
172.5, 2.7849433159587988e-8, 5.728851846242833e-7, 2.7849450119028065e-8, 5.728857133641411e-7
175.0, 2.8354914061168303e-8, 5.613598204945447e-7, 2.8354917691324252e-8, 5.613602652677253e-7
177.5, 2.8841940746815452e-8, 5.503751651758649e-7, 2.8841915651839036e-8, 5.503750134899839e-7
180.0, 2.9307251292465253e-8, 5.399030669650528e-7, 2.9307244622780866e-8, 5.399030746137362e-7
182.5, 2.9747349472586393e-8, 5.29919566361059e-7, 2.9747379634251442e-8, 5.299197723820417e-7
185.0, 3.015840803755054e-8, 5.204025114835531e-7, 3.015841712063123e-8, 5.20402511377626e-7
187.5, 3.0536004036463284e-8, 5.113304439419153e-7, 3.053600935051031e-8, 5.113306741776829e-7
190.0, 3.087526554423903e-8, 5.026857166967602e-7, 3.087528391167498e-8, 5.026855438439583e-7
192.5, 3.117075628722432e-8, 4.944502961734542e-7, 3.117074559119044e-8, 4.944502548911249e-7
195.0, 3.1416150925167584e-8, 4.866095025590767e-7, 3.1416157762168784e-8, 4.866097774711526e-7
197.5, 3.160440922300722e-8, 4.791512822066579e-7, 3.160440021554035e-8, 4.791509415433632e-7
200.0, 3.172731073419755e-8, 4.7206290503254423e-7, 3.172730038456208e-8, 4.720625103968142e-7
202.5, 3.1775435260783526e-8, 4.653350885064356e-7, 3.177543518016757e-8, 4.6533531625969894e-7
205.0, 3.1737898531503106e-8, 4.5896231739561697e-7, 3.173790143522929e-8, 4.589624750951303e-7
207.5, 3.1602058214730276e-8, 4.529395013719295e-7, 3.1602054541352585e-8, 4.5293970335563214e-7
210.0, 3.135321406944058e-8, 4.472659455245775e-7, 3.135321776716582e-8, 4.4726576682273756e-7
212.5, 3.0974357478896766e-8, 4.419430069901864e-7, 3.097436976131155e-8, 4.4194310113436957e-7
215.0, 3.044581884381614e-8, 4.3697887548432844e-7, 3.0445826071901455e-8, 4.369786556832021e-7
217.5, 2.9744927942942924e-8, 4.323849339016306e-7, 2.974494400268556e-8, 4.3238502771190216e-7
220.0, 2.8845958865986175e-8, 4.2818225267637897e-7, 2.884590156916888e-8, 4.2818197189414123e-7
222.5, 2.771964773273794e-8, 4.243984108143195e-7, 2.7719634894586385e-8, 4.243983922010259e-7
225.0, 2.6333993830007784e-8, 4.210744947386047e-7, 2.633407022487071e-8, 4.2107494595671814e-7
227.5, 2.465485025027192e-8, 4.182675326092067e-7, 2.465486567703631e-8, 4.182674108038734e-7
230.0, 2.2647004627174282e-8, 4.160509519124389e-7, 2.2646996075862084e-8, 4.1605097533748277e-7
232.5, 2.0277679801949944e-8, 4.145252262333088e-7, 2.0277687746349725e-8, 4.1452559645787007e-7
235.0, 1.752149287881366e-8, 4.138228590022663e-7, 1.7521457581167492e-8, 4.138224891842224e-7
237.5, 1.4368319156687902e-8, 4.1411151414649793e-7, 1.4368348894165546e-8, 4.141116208692976e-7
240.0, 1.0836880370845847e-8, 4.156098839303013e-7, 1.0836887796395468e-8, 4.156096748784892e-7
242.5, 6.9937115654283845e-9, 4.18587039519025e-7, 6.993766665604911e-9, 4.185871748485687e-7
245.0, 2.982590530109519e-9, 4.233721284663261e-7, 2.9826507017636844e-9, 4.233720956892169e-7
247.5, -9.35598265527915e-10, 4.303446388576049e-7, -9.3555899981528e-10, 4.3034505603070584e-7
250.0, -4.329933389612961e-9, 4.3991755092065434e-7, -4.3299320336623255e-9, 4.3991787304144024e-7
252.5, -6.536910923671258e-9, 4.52483183721597e-7, -6.536901874834664e-9, 4.5248303536775273e-7
255.0, -6.598855506467771e-9, 4.683178488562589e-7, -6.598856127499104e-9, 4.6831779721241633e-7
257.5, -3.229681233563042e-9, 4.874270850052653e-7, -3.2297113531065918e-9, 4.874267506628547e-7
260.0, 5.145859205413217e-9, 5.09318656582991e-7, 5.145807069236457e-9, 5.093181830280447e-7
262.5, 2.0213073348429587e-8, 5.327424034362593e-7, 2.0213053673814502e-8, 5.327425323671472e-7
265.0, 4.338596344410917e-8, 5.554818841346787e-7, 4.338599358743779e-8, 5.55481822310506e-7
267.5, 7.522184333197402e-8, 5.743509660760538e-7, 7.522188270081103e-8, 5.743507221549471e-7
270.0, 1.1477065289255962e-7, 5.855926907827325e-7, 1.1477072080792891e-7, 5.85593226324589e-7
272.5, 1.5916928290948819e-7, 5.857446168988645e-7, 1.5916921650577383e-7, 5.857443074215571e-7
275.0, 2.0383829983927627e-7, 5.727456535709052e-7, 2.0383825190105235e-7, 5.727458450845626e-7
277.5, 2.4341090991697457e-7, 5.468178589040917e-7, 2.4341081820556043e-7, 5.468176318562578e-7
280.0, 2.7306646721569905e-7, 5.105815375827661e-7, 2.730665728903952e-7, 5.105815712449096e-7
282.5, 2.8963482208155255e-7, 4.683391834348072e-7, 2.896346987258501e-7, 4.683387793703888e-7
285.0, 2.9196405400000457e-7, 4.249151102087012e-7, 2.9196385015203184e-7, 4.2491507841292227e-7
287.5, 2.8053420351170646e-7, 3.8468565826121904e-7, 2.8053422740690035e-7, 3.8468582239448047e-7
290.0, 2.5668415908342014e-7, 3.511660197963451e-7, 2.5668398100694925e-7, 3.511658007565312e-7
292.5, 2.2188698487468627e-7, 3.2718553129029714e-7, 2.2188675940766902e-7, 3.2718516353514153e-7
295.0, 1.7734497248511616e-7, 3.154610365818655e-7, 1.773449790539359e-7, 3.154618498519379e-7
297.5, 1.2398554858350507e-7, 3.1938549458487844e-7, 1.2398577031426335e-7, 3.193857149030323e-7
300.0, 6.290920495644059e-8, 3.4394409720306385e-7, 6.29096311013258e-8, 3.4394384257749225e-7
302.5, -3.5066150871898572e-9, 3.968114334895745e-7, -3.506500148082173e-9, 3.9681153284886716e-7
305.0, -6.926061786316496e-8, 4.895670080884428e-7, -6.926066671936615e-8, 4.895666087158952e-7
307.5, -1.1981802927607532e-7, 6.384068953479982e-7, -1.1981795298321576e-7, 6.384063466296085e-7
310.0, -1.2243595506333805e-7, 8.616008127404484e-7, -1.2243534440688414e-7, 8.616006652675859e-7
312.5, -1.0709748465842495e-8, 1.164787264684719e-6, -1.0709347656676866e-8, 1.1647870469470384e-6
315.0, 3.236015629681788e-7, 1.4944814545003738e-6, 3.236012328448672e-7, 1.4944806972605804e-6
317.5, 9.686996833124795e-7, 1.653139645441115e-6, 9.68698970255789e-7, 1.6531396216569485e-6
320.0, 1.7699986159414038e-6, 1.312028511790686e-6, 1.7699988283695143e-6, 1.3120308531192757e-6
322.5, 2.1990793200643565e-6, 4.104552900230374e-7, 2.199079008687281e-6, 4.1045573539655936e-7
325.0, 1.9169423708831347e-6, -5.14029814269179e-7, 1.916943237481283e-6, -5.140300177082409e-7
327.5, 1.2531724166819914e-6, -9.612086486754379e-7, 1.2531722835669654e-6, -9.612093684077895e-7
330.0, 6.56421460121237e-7, -9.715755403760796e-7, 6.564218198655377e-7, -9.715757743977467e-7
332.5, 2.72974077120125e-7, -7.894579063361107e-7, 2.729740273921321e-7, -7.894579132891086e-7
335.0, 6.506310512577329e-8, -5.731345730453085e-7, 6.506335215128229e-8, -5.73134066810572e-7
337.5, -3.453685479826163e-8, -3.819538719085358e-7, -3.4536708776412846e-8, -3.8195358978113743e-7
340.0, -7.407440563156343e-8, -2.2790083420431984e-7, -7.407402346841202e-8, -2.2790045163027578e-7
342.5, -8.162369340425357e-8, -1.0723777137400247e-7, -8.162280765566462e-8, -1.0723717699057872e-7
345.0, -7.238802766096341e-8, -1.300869740816779e-8, -7.238785945146007e-8, -1.3008609698837448e-8
347.5, -5.4428994644695194e-8, 6.111108561412947e-8, -5.442909230577473e-8, 6.111074682336373e-8
350.0, -3.2015239526117514e-8, 1.2003269986848863e-7, -3.201529248355208e-8, 1.2003263301357602e-7
352.5, -7.423501813264011e-9, 1.6737270556177463e-7, -7.423993899017979e-9, 1.673722227486888e-7
355.0, 1.8116595867923026e-8, 2.05747628001518e-7, 1.811648699706255e-8, 2.057476611770526e-7
357.5, 4.393422727844154e-8, 2.3705677207885855e-7, 4.3933885243283904e-8, 2.3705658344728975e-7
360.0, 6.965109946577286e-8, 2.626888580437026e-7, 6.965148542811006e-8, 2.626890018582487e-7
362.5, 9.505019562539019e-8, 2.8368190143623904e-7, 9.504983582862333e-8, 2.836817004702176e-7
365.0, 1.1999415647778732e-7, 3.0082789308494285e-7, 1.1999430501360738e-7, 3.0082761646810964e-7
367.5, 1.4439876707683653e-7, 3.147516139279105e-7, 1.4439892037167382e-7, 3.1475202654307647e-7
370.0, 1.6821055055515898e-7, 3.2596484373925704e-7, 1.6821012711600593e-7, 3.2596429294019825e-7
372.5, 1.9140101272796529e-7, 3.3489191579860745e-7, 1.914008307508528e-7, 3.3489164506188586e-7
375.0, 2.1396903235881836e-7, 3.4190006772405466e-7, 2.1396888268807533e-7, 3.4190007307038697e-7
377.5, 2.3593693896373224e-7, 3.47307098991223e-7, 2.3593663144972194e-7, 3.4730646933709974e-7
380.0, 2.573497312141626e-7, 3.5138516949473344e-7, 2.57349884016919e-7, 3.5138532318385655e-7
382.5, 2.782755103680756e-7, 3.543720509924242e-7, 2.782757769590327e-7, 3.5437242804562684e-7
385.0, 2.9879974192681404e-7, 3.5646712746029154e-7, 2.9879971978724803e-7, 3.5646723910638057e-7
387.5, 3.190221349314015e-7, 3.5783526897148477e-7, 3.1902184439141903e-7, 3.578348183064921e-7
390.0, 3.390535738390099e-7, 3.586079117212648e-7, 3.390534075162678e-7, 3.5860778746998044e-7
392.5, 3.590141005815894e-7, 3.588889896377623e-7, 3.590134772916007e-7, 3.588883879517592e-7
395.0, 3.790263491509904e-7, 3.587503968560668e-7, 3.790260855031026e-7, 3.587505824167086e-7
397.5, 3.9921793870689726e-7, 3.582419395797842e-7, 3.9921789835726483e-7, 3.582420797465716e-7
400.0, 4.1971666746576376e-7, 3.5738661239292926e-7, 4.197163696644523e-7, 3.573861696840746e-7
402.5, 4.406482645435972e-7, 3.561830922649278e-7, 4.40648290660116e-7, 3.5618328473349766e-7
405.0, 4.6213872053613157e-7, 3.5461217748888887e-7, 4.6213863033774485e-7, 3.546122423329702e-7
407.5, 4.843100754214901e-7, 3.526315524027268e-7, 4.843095580046011e-7, 3.52631150676212e-7
410.0, 5.072802139238775e-7, 3.501784860304724e-7, 5.07279546690334e-7, 3.501779839849355e-7
412.5, 5.311632037319214e-7, 3.4717136401241076e-7, 5.311624660374346e-7, 3.4717084825983573e-7
415.0, 5.560671297644149e-7, 3.43508315836516e-7, 5.560665829231782e-7, 3.435079686433713e-7
417.5, 5.820938980605206e-7, 3.3906757295198987e-7, 5.820933958440791e-7, 3.390674367792355e-7
420.0, 6.093365612969137e-7, 3.3370670422527836e-7, 6.093362346904617e-7, 3.3370676283353293e-7
422.5, 6.37878662246294e-7, 3.272618172900366e-7, 6.378785613451614e-7, 3.2726228361453654e-7
425.0, 6.677914370811777e-7, 3.195476722339663e-7, 6.677919091920806e-7, 3.195484865211843e-7
427.5, 6.991335510520003e-7, 3.103567365769777e-7, 6.991334020628625e-7, 3.103573195210879e-7
430.0, 7.319433620978089e-7, 2.994569143766057e-7, 7.319427962804252e-7, 2.9945757048369534e-7
432.5, 7.662397621288619e-7, 2.865940942342604e-7, 7.662389944347536e-7, 2.865944151540261e-7
435.0, 8.020159214083833e-7, 2.7148858237069364e-7, 8.020159874581185e-7, 2.7148925193012914e-7
437.5, 8.392385552724591e-7, 2.538395108331315e-7, 8.392381938591742e-7, 2.538399631315281e-7
440.0, 8.778356175298541e-7, 2.3332107161877503e-7, 8.778351830826484e-7, 2.3332176617692493e-7
442.5, 9.176964425705592e-7, 2.0958816833172022e-7, 9.17695795531502e-7, 2.0958884301516774e-7
445.0, 9.5866122364896e-7, 1.8227593159281242e-7, 9.586617065715728e-7, 1.822769608791736e-7
447.5, 1.0005200550722293e-6, 1.5100609687124234e-7, 1.0005205274986206e-6, 1.5100731976356072e-7
450.0, 1.0429968085645668e-6, 1.1539055719822499e-7, 1.0429985945971337e-6, 1.1539187893009572e-7

==> graphics/Results/Yagi_new_results_13.csv <==
f, Qerr, GSMerr, dZ_real, dZ_imag
1.5e2,1.602850162685707e-7, 5.7730558548611475e-8, 2.28782759357549e-8,7.066849315491005e-7
1.55e2,1.7646805568998957e-7, 6.945858114492255e-8, 2.401056786967772e-8,6.714907749407409e-7
1.6e2,1.933805865837264e-7, 8.321982313673513e-8, 2.5138947357868145e-8,6.397320364135394e-7
1.65e2,2.1094306440470862e-7, 9.930743921625647e-8, 2.6250174373955354e-8,6.110084656690413e-7
1.7e2,2.2905519436124573e-7, 1.1804628005226796e-7, 2.7328429262402167e-8,5.849805973392192e-7
1.75e2,2.4759684604983795e-7, 1.397952346653542e-7, 2.8354917687305514e-8,5.613602652697503e-7
1.8e2,2.664303297860588e-7, 1.6495007883775735e-7, 2.9307244618963047e-8,5.399030746158103e-7
1.85e2,2.854043653439647e-7, 1.939472788734587e-7, 3.0158417116936976e-8,5.204025113797731e-7
1.9e2,3.04359797943375e-7, 2.2726932992571717e-7, 3.087528390824792e-8,5.02685543846142e-7
1.95e2,3.231356288617264e-7, 2.654511361642813e-7, 3.141615775894175e-8,4.866097774733647e-7
2.0e2,3.415752895920361e-7, 3.0908933407546914e-7, 3.172730038152708e-8,4.7206251039907254e-7
2.05e2,3.595294835867286e-7, 3.5885330981955843e-7, 3.1737901432370483e-8,4.5896247509742436e-7
2.1e2,3.768529416715187e-7, 4.154989451184086e-7, 3.1353217764468996e-8,4.4726576682506414e-7
2.15e2,3.933899613103045e-7, 4.798843395259067e-7, 3.044582606931048e-8,4.369786556855621e-7
2.2e2,4.0894430915395075e-7, 5.52986183398516e-7, 2.8845901566678936e-8,4.281819718965522e-7
2.25e2,4.2322977598953395e-7, 6.359138209722019e-7, 2.6334070222382798e-8,4.210749459591666e-7
2.3e2,4.358036756083979e-7, 7.299140403821552e-7, 2.2646996073435797e-8,4.160509753399464e-7
2.35e2,4.4599882332943003e-7, 8.363534352580161e-7, 1.75214575786875e-8,4.138224891867233e-7
2.4e2,4.5289744428358306e-7, 9.566482822139744e-7, 1.0836887793739631e-8,4.156096748811188e-7
2.45e2,4.5543376947585444e-7, 1.0920707900087082e-6, 2.9826506989659163e-9,4.233720956920684e-7
2.5e2,4.527449527312864e-7, 1.2432590735247171e-6, -4.329932036809709e-9,4.3991787304490286e-7
2.55e2,4.44790912024362e-7, 1.4090314420032184e-6, -6.598856130695411e-9,4.6831779721736046e-7
2.6e2,4.328434350434237e-7, 1.5837991378455154e-6, 5.145807067730899e-9,5.093181830357346e-7
2.65e2,4.1899607365493845e-7, 1.7536532075560403e-6, 4.3385993592914596e-8,5.554818223213941e-7
2.7e2,4.04882211634052e-7, 1.8971089595336998e-6, 1.1477072083265133e-7,5.855932263324069e-7
2.75e2,3.928286157003577e-7, 2.0036643513709296e-6, 2.0383825195685618e-7,5.727458450551514e-7
2.8e2,3.902816514557158e-7, 2.0922090411667238e-6, 2.730665729442149e-7,5.105815711094481e-7
2.85e2,4.076571031167931e-7, 2.1849545987532953e-6, 2.919638500729157e-7,4.2491507810743544e-7
2.9e2,4.478867589880476e-7, 2.2840813413780057e-6, 2.566839805055766e-7,3.5116580030196793e-7
2.95e2,5.042149282921837e-7, 2.3844129690511366e-6, 1.7734497758106082e-7,3.1546184961722177e-7
3.0e2,5.700678017776256e-7, 2.4861608340927395e-6, 6.290962802587028e-8,3.4394384413295174e-7
3.05e2,6.439989549153461e-7, 2.6060414099645527e-6, -6.92606697393545e-8,4.895666166010293e-7
3.1e2,7.244910511458534e-7, 2.80454407110111e-6, -1.2243533249293835e-7,8.616006831138836e-7
3.15e2,8.055030069736034e-7, 3.1619438529582844e-6, 3.236012789514726e-7,1.4944806819623096e-6
3.2e2,8.49398504347764e-7, 3.4531804548657065e-6, 1.7699988036545398e-6,1.3120307849628691e-6
3.25e2,8.498984227717738e-7, 3.5025555682161013e-6, 1.916943181022855e-6,-5.140299974801902e-7
3.3e2,8.235681776958846e-7, 3.5017279522862315e-6, 6.564218188430174e-7,-9.715757415600865e-7
3.35e2,7.910162654512527e-7, 3.5305403357141583e-6, 6.506336333643166e-8,-5.731340555547479e-7
3.4e2,8.029011047637621e-7, 3.60321233209938e-6, -7.407401636513969e-8,-2.2790044998190776e-7
3.45e2,8.907592878165035e-7, 3.7345081044989458e-6, -7.238785668822306e-8,-1.30086102203563e-8
3.5e2,1.0626196915867376e-6, 3.952922046971874e-6, -3.201529247383093e-8,1.2003263280043813e-7
3.55e2,1.3228405145705767e-6, 4.301291882438799e-6, 1.811648516504051e-8,2.0574766217073623e-7
3.6e2,1.6829340821622887e-6, 4.831057945596604e-6, 6.965148225064325e-8,2.62689004806453e-7
3.65e2,2.166174628414021e-6, 5.593090198286985e-6, 1.1999430103151308e-7,3.008276222748062e-7
3.7e2,2.810766817844901e-6, 6.632161017569681e-6, 1.6821012314462309e-7,3.259643026778432e-7
3.75e2,3.6730007901629614e-6, 7.989772961745602e-6, 2.1396888002625304e-7,3.4190008802147426e-7
3.8e2,4.830236298943633e-6, 9.712422103059467e-6, 2.573498848401495e-7,3.513853448136955e-7
3.85e2,6.383365664942632e-6, 1.1859655109728395e-5, 2.987997276933202e-7,3.564672687366834e-7
3.9e2,8.458655602806666e-6, 1.4509435232992195e-5, 3.3905342803059446e-7,3.58607825513243e-7
3.95e2,1.1208959928719322e-5, 1.7761476402091907e-5, 3.7902612629469113e-7,3.587506271405215e-7
4.0e2,1.4814105727151674e-5, 2.1739885946389018e-5, 4.1971644021257076e-7,3.573862155727016e-7
4.05e2,1.9480151912564084e-5, 2.6596100105261795e-5, 4.621387407756371e-7,3.5461227820181357e-7
4.1e2,2.5437384318746753e-5, 3.251245761250464e-5, 5.072797055461084e-7,3.501779911265261e-7
4.15e2,3.293742600842118e-5, 3.970651273381113e-5, 5.560667934985955e-7,3.4350791945551807e-7
4.2e2,4.225047685427207e-5, 4.843609225199545e-5, 6.093364899153439e-7,3.3370662061081876e-7
4.25e2,5.366416216815297e-5, 5.90051384695153e-5, 6.677921850279696e-7,3.195482073647206e-7
4.3e2,6.748544597360926e-5, 7.177043903462574e-5, 7.319430441704414e-7,2.9945710854254064e-7
4.35e2,8.40464350428583e-5, 8.714940547711834e-5, 8.020161270380843e-7,2.7148856933144886e-7
4.4e2,0.00010371383337659721, 0.00010562920799641815, 8.778350973626391e-7,2.3332084883563038e-7
4.45e2,0.00012690061217364605, 0.00012777758264412826, 9.58661243035045e-7,1.8227584064771787e-7
4.5e2,0.00015407754691461957, 0.0001542557906388528, 1.0429975768932715e-6,1.153906609288422e-7

==> graphics/Results/Yagi_new_results_18.csv <==
f, Qerr, GSMerr, dZ_real, dZ_imag
1.5e2,1.6028501625958996e-7, 5.7730558622026533e-8, 2.28782759357549e-8,7.066849315491005e-7
1.55e2,1.7646805570269226e-7, 6.945858116399569e-8, 2.401056786967772e-8,6.714907749407409e-7
1.6e2,1.933805865934002e-7, 8.321982314227552e-8, 2.5138947357868145e-8,6.397320364135394e-7
1.65e2,2.1094306438152921e-7, 9.93074392665044e-8, 2.6250174373955354e-8,6.110084656690413e-7
1.7e2,2.2905519433740332e-7, 1.1804628005642732e-7, 2.7328429262402167e-8,5.849805973392192e-7
1.75e2,2.475968460127365e-7, 1.3979523460850298e-7, 2.8354917687305514e-8,5.613602652697503e-7
1.8e2,2.664303297279801e-7, 1.6495007881516412e-7, 2.9307244618963113e-8,5.399030746158103e-7
1.85e2,2.854043652224553e-7, 1.9394727883522468e-7, 3.0158417116936976e-8,5.204025113797731e-7
1.9e2,3.0435979771776805e-7, 2.2726932983739588e-7, 3.087528390824792e-8,5.02685543846142e-7
1.95e2,3.231356284194272e-7, 2.6545113602004633e-7, 3.141615775894175e-8,4.866097774733647e-7
2.0e2,3.4157528870148434e-7, 3.090893338790389e-7, 3.172730038152708e-8,4.7206251039907254e-7
2.05e2,3.59529481415667e-7, 3.588533094406333e-7, 3.1737901432370483e-8,4.5896247509742436e-7
2.1e2,3.7685293623117684e-7, 4.15498944142576e-7, 3.1353217764468996e-8,4.4726576682506414e-7
2.15e2,3.9338994685043804e-7, 4.798843372703544e-7, 3.044582606931048e-8,4.369786556855621e-7
2.2e2,4.089442710168095e-7, 5.529861773383587e-7, 2.8845901566678936e-8,4.281819718965522e-7
2.25e2,4.232296789303942e-7, 6.359138044040168e-7, 2.6334070222382798e-8,4.210749459591666e-7
2.3e2,4.3580344185844414e-7, 7.299139948470248e-7, 2.2646996073435797e-8,4.160509753399464e-7
2.35e2,4.4599829764500173e-7, 8.363533128254362e-7, 1.75214575786875e-8,4.138224891867233e-7
2.4e2,4.5289635564470896e-7, 9.5664796572521e-7, 1.0836887793739631e-8,4.156096748811188e-7
2.45e2,4.554317329712346e-7, 1.0920700148559464e-6, 2.9826506989659163e-9,4.233720956920684e-7
2.5e2,4.527416080579192e-7, 1.2432573082657294e-6, -4.329932036809709e-9,4.3991787304490286e-7
2.55e2,4.4478627221086407e-7, 1.4090277961665182e-6, -6.598856130695411e-9,4.6831779721736046e-7
2.6e2,4.328381434351123e-7, 1.5837925541213829e-6, 5.145807067730899e-9,5.093181830357346e-7
2.65e2,4.1899044310416333e-7, 1.7536432274346544e-6, 4.3385993592914596e-8,5.554818223213941e-7
2.7e2,4.048731775925988e-7, 1.8970958715499897e-6, 1.1477072083265133e-7,5.855932263324069e-7
2.75e2,3.92806194250831e-7, 2.0036448957428107e-6, 2.0383825195685618e-7,5.727458450551514e-7
2.8e2,3.9022065925408433e-7, 2.0921685044279284e-6, 2.730665729442149e-7,5.105815711094481e-7
2.85e2,4.074944232676448e-7, 2.1848597509745363e-6, 2.919638500729157e-7,4.2491507810743544e-7
2.9e2,4.4755241382964953e-7, 2.2838761924161904e-6, 2.566839805055766e-7,3.5116580030196793e-7
2.95e2,5.038943861231828e-7, 2.384047593685868e-6, 1.7734497758106082e-7,3.1546184961722177e-7
3.0e2,5.705727830748858e-7, 2.4857228436448307e-6, 6.290962802587028e-8,3.4394384413295174e-7
3.05e2,6.456094299884329e-7, 2.606063401379013e-6, -6.92606697393545e-8,4.895666166010293e-7
3.1e2,7.23225668697859e-7, 2.8055601730746144e-6, -1.2243533249293835e-7,8.616006831138836e-7
3.15e2,7.934257713429953e-7, 3.158305708429809e-6, 3.236012789514726e-7,1.4944806819623096e-6
3.2e2,8.288880203295108e-7, 3.438431930768334e-6, 1.7699988036545398e-6,1.3120307849628691e-6
3.25e2,8.28797518419024e-7, 3.4810732777805916e-6, 1.916943181022855e-6,-5.140299974801902e-7
3.3e2,7.907842210725962e-7, 3.4667812902632613e-6, 6.564218188430174e-7,-9.715757415600865e-7
3.35e2,7.152239977921426e-7, 3.4666205647047425e-6, 6.506336333643166e-8,-5.731340555547479e-7
3.4e2,6.372798623321606e-7, 3.4833902127885483e-6, -7.407401636513969e-8,-2.2790044998190776e-7
3.45e2,5.776184473122224e-7, 3.510836161445497e-6, -7.238785668822306e-8,-1.30086102203563e-8
3.5e2,5.368171064182513e-7, 3.5436183353258726e-6, -3.201529247383093e-8,1.2003263280043813e-7
3.55e2,5.111366230264234e-7, 3.5779017640921014e-6, 1.811648516504051e-8,2.0574766217073623e-7
3.6e2,4.979506467251601e-7, 3.6110447026535185e-6, 6.965148225064325e-8,2.62689004806453e-7
3.65e2,4.958143521175066e-7, 3.6413998099822207e-6, 1.1999430103151308e-7,3.008276222748062e-7
3.7e2,5.037666149332758e-7, 3.6681944338630126e-6, 1.6821012314462309e-7,3.259643026778432e-7
3.75e2,5.209282759475103e-7, 3.691392013102949e-6, 2.1396888002625304e-7,3.4190008802147426e-7
3.8e2,5.464001962701773e-7, 3.7115057366574445e-6, 2.573498848401495e-7,3.513853448136955e-7
3.85e2,5.793043935680967e-7, 3.729405386822661e-6, 2.987997276933202e-7,3.564672687366834e-7
3.9e2,6.188573075447976e-7, 3.746154114809078e-6, 3.3905342803059446e-7,3.58607825513243e-7
3.95e2,6.644246203735209e-7, 3.762897367367164e-6, 3.7902612629469113e-7,3.587506271405215e-7
4.0e2,7.155496391149752e-7, 3.780798287905396e-6, 4.1971644021257076e-7,3.573862155727016e-7
4.05e2,7.719599035570811e-7, 3.8010000268482095e-6, 4.621387407756371e-7,3.5461227820181357e-7
4.1e2,8.335630904321447e-7, 3.824601325154364e-6, 5.072797055461084e-7,3.501779911265261e-7
4.15e2,9.004376348331986e-7, 3.852638629156853e-6, 5.560667934985955e-7,3.4350791945551807e-7
4.2e2,9.728192444656874e-7, 3.886075086861696e-6, 6.093364899153439e-7,3.3370662061081876e-7
4.25e2,1.0510804732006117e-6, 3.9257934245398535e-6, 6.677921850279696e-7,3.195482073647206e-7
4.3e2,1.1357020197830775e-6, 3.9726052633625996e-6, 7.319430441704414e-7,2.9945710854254064e-7
4.35e2,1.2272382490997204e-6, 4.0272739542194516e-6, 8.020161270380843e-7,2.7148856933144886e-7
4.4e2,1.3262827551923018e-6, 4.09055491528244e-6, 8.778350973626391e-7,2.3332084883563038e-7
4.45e2,1.4334446262292054e-6, 4.163257858745095e-6, 9.58661243035045e-7,1.8227584064771787e-7
4.5e2,1.5493418877705335e-6, 4.246323054586787e-6, 1.0429975768932715e-6,1.153906609288422e-7
